ILIAS: Instance-Level Image retrieval At Scale

This work introduces ILIAS, a new test dataset for Instance-Level Image retrieval At Scale. It is designed to evaluate the ability of current and future foundation models and retrieval techniques to recognize particular objects. The key benefits over existing datasets include large scale, domain diversity, accurate ground truth, and a performance that is far from saturated. ILIAS includes query and positive images for 1,000 object instances, manually collected to capture challenging conditions and diverse domains. Large-scale retrieval is conducted against 100 million distractor images from YFCC100M. To avoid false negatives without extra annotation effort, we include only query objects confirmed to have emerged after 2014, i.e. the compilation date of YFCC100M. An extensive benchmarking is performed with the following observations: i) models fine-tuned on specific domains, such as landmarks or products, excel in that domain but fail on ILIAS ii) learning a linear adaptation layer using multi-domain class supervision results in performance improvements, especially for vision-language models iii) local descriptors in retrieval re-ranking are still a key ingredient, especially in the presence of severe background clutter iv) the text-to-image performance of the vision-language foundation models is surprisingly close to the corresponding image-to-image case. website: https://vrg.fel.cvut.cz/ilias/

==> data/dataset_instances.csv <==
ImagePath,Rank,Accuracy,ImgType,Color,X,Y,W,H
data/images/difficult/laskazak-landscape-2022-query-Q00488.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/8_2080c7b71afafab98f8ab55a8a1d.jpg,8,0,2,lightred,0,0,0,0
data/images/difficult/13_eae08d8fe451486eb99faf8651a0e2.jpg,13,0,2,lightred,0,0,0,0
data/images/difficult/laskazak-landscape-2022-pos-P01698.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/laskazak-landscape-2022-pos-P01697.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/garcinoa-fork-2015-query-Q00129.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/26_f2bbad6543b881c506e8d5730aa927.jpg,26,0,2,lightred,0,0,0,0
data/images/difficult/69_de8aa95d17a7ef396f1b94c52d14191.jpg,69,0,2,lightred,0,0,0,0
data/images/difficult/garcinoa-fork-2015-pos-P00485.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/garcinoa-fork-2015-pos-P00486.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/toliageo-painting-cak-query-Q01032.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/12_6d2fcec6e4cf92c939e814b22ff827,12,0,2,lightred,0,0,0,0
data/images/difficult/41_8644563b3be8a083444fcfce1170d0de.jpg,41,0,2,lightred,0,0,0,0
data/images/difficult/toliageo-painting-cak-pos-P03963.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/toliageo-painting-cak-pos-P03964.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-big-dreams-agatha-christie-2020-query-Q00220.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/0_9c1dafa54e1d56b391e38638262c6ad.jpg,0,0,2,lightred,0,0,0,0
data/images/difficult/21_a4682f6f9cbfe3599a9d43542f4971.jpg,21,0,2,lightred,0,0,0,0
data/images/difficult/kordogeo-big-dreams-agatha-christie-2020-pos-P00802.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-big-dreams-agatha-christie-2020-pos-P00804.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-dancing-frog-souver-query-Q00246.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/0_2cff6084c664c2b842b08772f1b3ee9.jpg,0,0,2,lightred,0,0,0,0
data/images/difficult/18_215d2a44e76dc17f28161fa9484837.jpg,18,0,2,lightred,0,0,0,0
data/images/difficult/kordogeo-dancing-frog-souver-pos-P00894.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-dancing-frog-souver-pos-P00895.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-espresso-coffee-machine-2015-query-Q00259.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/0_0b566c0d571bcfe854da4e22b8c8c4.jpg,0,0,2,lightred,0,0,0,0
data/images/difficult/1_43432eb699f7e94b1136b0ee6827d531.jpg,1,0,2,lightred,0,0,0,0
data/images/difficult/kordogeo-espresso-coffee-machine-2015-pos-P00941.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-espresso-coffee-machine-2015-pos-P00946.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/stojnvla-lego-crab-2023-query-Q00747.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/0_68772d38fb62752f96878d820e68.jpg,0,0,2,lightred,0,0,0,0
data/images/difficult/1_3879f96f53ce32b276ac564ce8c5b23.jpg,1,0,2,lightred,0,0,0,0
data/images/difficult/stojnvla-lego-crab-2023-pos-P02893.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/stojnvla-lego-crab-2023-pos-P02896.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-future-bubble-gun-2023-query-Q00267.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/5_7dcc56785634145bb6328e7a53abb4f.jpg,5,0,2,lightred,0,0,0,0
data/images/difficult/77_4833c11ba32b6d10685e2d3dc95d4d64.jpg,77,0,2,lightred,0,0,0,0
data/images/difficult/kordogeo-future-bubble-gun-2023-pos-P00980.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-future-bubble-gun-2023-pos-P00981.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-organs-without-bodies-2024-query-Q00365.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/0_456d2dfda0871933c1ae5f46722d23b.jpg,0,0,2,lightred,0,0,0,0
data/images/difficult/2_1590c1264b8e2bc72492aef05332b9b.jpg,2,0,2,lightred,0,0,0,0
data/images/difficult/kordogeo-organs-without-bodies-2024-pos-P01321.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-organs-without-bodies-2024-pos-P01323.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/laskazak-dumpling-2014+-query-Q00464.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/0_78e45845aceb1961f1182abd9032f184.jpg,0,0,2,lightred,0,0,0,0
data/images/difficult/8_12274e8c4382c93e86b9b34f2cd5d56.jpg,8,0,2,lightred,0,0,0,0
data/images/difficult/laskazak-dumpling-2014+-pos-P01637.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/laskazak-dumpling-2014+-pos-P01639.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/stojnvla-the-god-machine-2022-query-Q00795.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/10_29d1d8bf8062af12a11238bf7ec45de.jpg,10,0,2,lightred,0,0,0,0
data/images/difficult/11_543a248d32ed41dcc06562a1b3136.jpg,11,0,2,lightred,0,0,0,0
data/images/difficult/stojnvla-the-god-machine-2022-pos-P03069.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/stojnvla-the-god-machine-2022-pos-P03067.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/toliageo-backpack-zara-query-Q00943.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/2_153ea0859031c3be3fb0e1b98012074.jpg,2,0,2,lightred,0,0,0,0
data/images/difficult/14_f861edb377755ad159924f59dd41e1a.jpg,14,0,2,lightred,0,0,0,0
data/images/difficult/toliageo-backpack-zara-pos-P03711.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/toliageo-backpack-zara-pos-P03712.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/toliageo-building-zeitz-museum-query-Q00959.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/20_5cb2c213d9e62fa37888925b41a314cb.jpg,20,0,2,lightred,0,0,0,0
data/images/difficult/89_a19f9a20341ba4f7fcf2cbd55f1f526.jpg,89,0,2,lightred,0,0,0,0
data/images/difficult/toliageo-building-zeitz-museum-pos-P03762.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/toliageo-building-zeitz-museum-pos-P03763.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/toliageo-decor-vase-fish-query-Q00997.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/4_877cc67e813d5f3741a1ef89a92da25.jpg,4,0,2,lightred,0,0,0,0
data/images/difficult/45_8df9cb928a833ae5d6d92485351bab2.jpg,45,0,2,lightred,0,0,0,0
data/images/difficult/toliageo-decor-vase-fish-pos-P03884.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/toliageo-decor-vase-fish-pos-P03885.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-handmade-lamp-query-Q00295.jpg,-1,0,1,lightblue,0,0,0,0
data/images/difficult/0_7e3f174ddcf58a4216a0223eb12a39f.jpg,0,0,2,lightred,0,0,0,0
data/images/difficult/6_ca3bf9bc5ff879cc71f99949ac1ca56.jpg,6,0,2,lightred,0,0,0,0
data/images/difficult/kordogeo-handmade-lamp-pos-P01081.jpg,TBA,0,3,lightgreen,0,0,0,0
data/images/difficult/kordogeo-handmade-lamp-pos-P01079.jpg,TBA,0,3,lightgreen,0,0,0,0


==> data/distribution_bbox_vs_image_type.csv <==
pos_bin_edge,pos_probability,query_bin_edge,query_probability
0.0042,337,0.017,8
0.0291,532,0.0416,12
0.054,499,0.0661,9
0.0789,481,0.0907,17
0.1038,418,0.1153,26
0.1287,335,0.1399,25
0.1536,254,0.1644,24
0.1785,233,0.189,20
0.2034,184,0.2136,30
0.2283,146,0.2382,30
0.2532,141,0.2627,20
0.2781,126,0.2873,26
0.303,96,0.3119,28
0.3279,86,0.3365,25
0.3528,85,0.361,22
0.3776,68,0.3856,20
0.4025,65,0.4102,23
0.4274,54,0.4348,31
0.4523,52,0.4593,25
0.4772,42,0.4839,31
0.5021,38,0.5085,27
0.527,42,0.5331,23
0.5519,31,0.5576,18
0.5768,26,0.5822,20
0.6017,31,0.6068,27
0.6266,21,0.6314,16
0.6515,22,0.6559,21
0.6764,19,0.6805,23
0.7013,19,0.7051,18
0.7262,26,0.7297,20
0.7511,18,0.7542,31
0.776,19,0.7788,30
0.8008,19,0.8034,20
0.8257,11,0.828,22
0.8506,13,0.8525,32
0.8755,11,0.8771,22
0.9004,10,0.9017,38
0.9253,13,0.9263,30
0.9502,9,0.9508,46
0.9751,83,0.9754,296
1,0,1,0

==> data/distribution_positives_vs_clutter.csv <==
segment_number_bin_edge,segment_number_probability
0.0,477
8.3333,581
16.6667,638
25.0,700
33.3333,538
41.6667,467
50.0,339
58.3333,232
66.6667,177
75.0,146
83.3333,106
91.6667,75
100.0,60
108.3333,57
116.6667,30
125.0,18
133.3333,14
141.6667,11
150.0,11
158.3333,4
166.6667,5
175.0,5
183.3333,2
191.6667,5
200.0,17


==> data/distribution_positives_vs_queries.csv <==
pos_bin_edge,pos_probability
1.0,62
1.9143,126
2.8286,164
3.7429,206
4.6571,137
5.5714,108
6.4857,72
7.4,48
8.3143,28
9.2286,15
10.1429,11
11.0571,0
11.9714,9
12.8857,2
13.8,5
14.7143,1
15.6286,1
16.5429,2
17.4571,1
18.3714,0
19.2857,0
20.2,1
21.1143,0
22.0286,0
22.9429,0
23.8571,0
24.7714,0
25.6857,0
26.6,0
27.5143,0
28.4286,0
29.3429,0
30.2571,0
31.1714,0
32.0857,1
33,0

==> data/heatmap_db_rank_vs_clutter.csv <==
39.02,22.77,21.07,17.14
25.35,28.12,25.94,20.59
24.17,26.46,25.62,23.75
16.68,24.18,27.31,31.83

==> data/heatmap_db_rank_vs_positive_scale.csv <==
7.36,19.75,30.08,42.81
14.75,27.34,26.98,30.94
22.17,26.32,26.48,25.04
40.93,27.66,20.44,10.97

==> data/heatmap_spatial_location.csv <==
0.04,0.04,0.05,0.05,0.05,0.05,0.05,0.05,0.05,0.05,0.06,0.06,0.06,0.06,0.07,0.07,0.07,0.07,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.08,0.07,0.07,0.07,0.07,0.07,0.06,0.06,0.06,0.06,0.06,0.05,0.05,0.05,0.05,0.04,0.04,0.04
0.05,0.05,0.05,0.05,0.06,0.06,0.06,0.06,0.07,0.07,0.07,0.07,0.07,0.08,0.08,0.08,0.09,0.09,0.09,0.09,0.09,0.09,0.10,0.10,0.10,0.10,0.10,0.10,0.09,0.09,0.09,0.09,0.09,0.08,0.08,0.08,0.08,0.08,0.07,0.07,0.07,0.07,0.06,0.06,0.06,0.05,0.05,0.05,0.05,0.04
0.05,0.05,0.06,0.06,0.06,0.07,0.07,0.07,0.08,0.08,0.08,0.08,0.08,0.09,0.09,0.09,0.10,0.10,0.10,0.11,0.11,0.11,0.11,0.11,0.11,0.11,0.11,0.11,0.11,0.11,0.11,0.10,0.10,0.10,0.09,0.09,0.09,0.09,0.08,0.08,0.08,0.07,0.07,0.07,0.06,0.06,0.06,0.05,0.05,0.04
0.05,0.06,0.06,0.07,0.07,0.07,0.08,0.08,0.09,0.09,0.09,0.09,0.10,0.10,0.10,0.11,0.11,0.11,0.12,0.12,0.12,0.12,0.13,0.13,0.13,0.13,0.13,0.13,0.12,0.12,0.12,0.12,0.11,0.11,0.11,0.10,0.10,0.10,0.09,0.09,0.09,0.08,0.08,0.08,0.07,0.07,0.06,0.06,0.05,0.05
0.06,0.06,0.07,0.07,0.08,0.08,0.08,0.09,0.09,0.10,0.10,0.10,0.11,0.11,0.11,0.12,0.12,0.13,0.13,0.13,0.13,0.14,0.14,0.14,0.14,0.14,0.14,0.14,0.14,0.13,0.13,0.13,0.13,0.12,0.12,0.12,0.11,0.11,0.10,0.10,0.09,0.09,0.09,0.08,0.08,0.07,0.07,0.06,0.06,0.05
0.06,0.06,0.07,0.08,0.08,0.08,0.09,0.10,0.10,0.11,0.11,0.11,0.12,0.12,0.13,0.13,0.14,0.14,0.15,0.15,0.15,0.16,0.16,0.16,0.16,0.16,0.16,0.16,0.16,0.15,0.15,0.15,0.14,0.13,0.13,0.13,0.13,0.12,0.11,0.11,0.10,0.10,0.10,0.09,0.09,0.08,0.07,0.07,0.06,0.05
0.06,0.07,0.07,0.08,0.08,0.09,0.10,0.10,0.11,0.11,0.12,0.13,0.13,0.14,0.14,0.15,0.15,0.16,0.16,0.17,0.17,0.17,0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.17,0.17,0.16,0.16,0.15,0.15,0.14,0.14,0.13,0.13,0.12,0.11,0.11,0.10,0.10,0.09,0.08,0.08,0.07,0.06,0.05
0.06,0.07,0.08,0.09,0.09,0.10,0.11,0.11,0.12,0.13,0.13,0.14,0.15,0.15,0.16,0.16,0.17,0.17,0.18,0.18,0.19,0.19,0.20,0.20,0.20,0.20,0.20,0.19,0.19,0.19,0.18,0.18,0.17,0.17,0.16,0.16,0.15,0.14,0.14,0.13,0.12,0.12,0.11,0.11,0.10,0.09,0.08,0.07,0.07,0.06
0.07,0.08,0.08,0.09,0.10,0.11,0.11,0.12,0.13,0.14,0.14,0.15,0.16,0.17,0.17,0.18,0.18,0.19,0.20,0.20,0.21,0.21,0.22,0.22,0.22,0.22,0.22,0.21,0.21,0.21,0.20,0.20,0.19,0.18,0.17,0.17,0.16,0.16,0.15,0.14,0.13,0.13,0.12,0.11,0.11,0.10,0.08,0.08,0.07,0.06
0.07,0.08,0.09,0.10,0.11,0.12,0.13,0.14,0.14,0.15,0.16,0.17,0.17,0.18,0.19,0.20,0.21,0.21,0.22,0.23,0.23,0.23,0.24,0.24,0.24,0.24,0.24,0.24,0.24,0.23,0.22,0.22,0.21,0.20,0.19,0.19,0.18,0.17,0.16,0.15,0.15,0.14,0.13,0.12,0.11,0.10,0.09,0.08,0.07,0.06
0.08,0.08,0.09,0.11,0.11,0.12,0.13,0.14,0.15,0.16,0.17,0.18,0.19,0.20,0.21,0.21,0.22,0.23,0.24,0.24,0.25,0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.25,0.24,0.24,0.23,0.22,0.21,0.20,0.20,0.19,0.17,0.17,0.16,0.15,0.14,0.13,0.12,0.11,0.10,0.09,0.08,0.07
0.08,0.09,0.10,0.11,0.12,0.13,0.14,0.16,0.17,0.17,0.18,0.19,0.20,0.21,0.22,0.23,0.24,0.25,0.26,0.26,0.27,0.28,0.28,0.28,0.28,0.28,0.28,0.28,0.28,0.27,0.26,0.25,0.25,0.23,0.22,0.22,0.21,0.20,0.18,0.17,0.17,0.16,0.14,0.14,0.13,0.11,0.10,0.09,0.08,0.07
0.08,0.09,0.10,0.12,0.13,0.14,0.15,0.16,0.17,0.18,0.19,0.20,0.22,0.23,0.24,0.25,0.26,0.27,0.28,0.29,0.29,0.30,0.30,0.31,0.31,0.31,0.31,0.30,0.30,0.29,0.28,0.27,0.27,0.25,0.24,0.23,0.22,0.21,0.20,0.19,0.18,0.17,0.15,0.14,0.13,0.12,0.11,0.10,0.08,0.07
0.08,0.10,0.11,0.12,0.13,0.14,0.16,0.17,0.18,0.19,0.20,0.22,0.23,0.24,0.25,0.26,0.28,0.29,0.30,0.31,0.32,0.32,0.33,0.33,0.33,0.33,0.33,0.32,0.32,0.31,0.30,0.29,0.28,0.27,0.26,0.25,0.24,0.22,0.21,0.20,0.19,0.17,0.16,0.15,0.14,0.13,0.11,0.10,0.09,0.08
0.09,0.10,0.11,0.12,0.14,0.15,0.16,0.18,0.19,0.20,0.21,0.23,0.24,0.26,0.27,0.28,0.29,0.31,0.32,0.33,0.34,0.35,0.35,0.36,0.35,0.35,0.35,0.35,0.34,0.33,0.32,0.32,0.30,0.29,0.28,0.27,0.25,0.24,0.22,0.21,0.20,0.18,0.17,0.16,0.14,0.13,0.11,0.10,0.09,0.08
0.09,0.10,0.11,0.13,0.14,0.15,0.17,0.18,0.20,0.21,0.22,0.24,0.25,0.26,0.28,0.29,0.31,0.32,0.33,0.34,0.35,0.36,0.37,0.37,0.37,0.37,0.37,0.36,0.36,0.35,0.34,0.33,0.32,0.30,0.29,0.28,0.26,0.25,0.23,0.22,0.20,0.19,0.17,0.16,0.15,0.13,0.12,0.11,0.09,0.08
0.09,0.11,0.12,0.13,0.15,0.16,0.17,0.19,0.20,0.21,0.23,0.25,0.26,0.28,0.29,0.31,0.32,0.33,0.35,0.36,0.37,0.38,0.38,0.38,0.38,0.38,0.38,0.38,0.37,0.36,0.35,0.34,0.33,0.31,0.30,0.29,0.27,0.25,0.24,0.22,0.21,0.20,0.18,0.17,0.15,0.14,0.12,0.11,0.10,0.08
0.09,0.11,0.12,0.14,0.15,0.17,0.18,0.20,0.21,0.22,0.24,0.26,0.27,0.29,0.30,0.32,0.33,0.35,0.36,0.37,0.38,0.39,0.40,0.40,0.40,0.40,0.40,0.39,0.39,0.38,0.37,0.36,0.35,0.33,0.32,0.30,0.29,0.27,0.25,0.23,0.22,0.20,0.19,0.17,0.16,0.14,0.13,0.11,0.10,0.08
0.09,0.11,0.12,0.14,0.15,0.17,0.19,0.20,0.22,0.23,0.25,0.27,0.28,0.30,0.31,0.33,0.35,0.36,0.37,0.39,0.40,0.41,0.41,0.42,0.42,0.42,0.42,0.41,0.41,0.40,0.39,0.38,0.36,0.35,0.33,0.32,0.30,0.28,0.26,0.25,0.23,0.22,0.20,0.18,0.17,0.15,0.13,0.12,0.10,0.09
0.10,0.11,0.13,0.14,0.16,0.18,0.19,0.21,0.23,0.24,0.26,0.28,0.29,0.31,0.33,0.35,0.36,0.38,0.39,0.40,0.42,0.43,0.43,0.44,0.44,0.44,0.43,0.43,0.43,0.42,0.41,0.40,0.38,0.36,0.35,0.33,0.31,0.29,0.27,0.26,0.24,0.22,0.21,0.19,0.17,0.15,0.14,0.12,0.11,0.09
0.10,0.11,0.13,0.15,0.16,0.18,0.20,0.21,0.23,0.25,0.26,0.29,0.30,0.32,0.34,0.36,0.37,0.39,0.40,0.42,0.43,0.44,0.45,0.45,0.45,0.45,0.45,0.44,0.44,0.43,0.42,0.41,0.39,0.38,0.36,0.34,0.32,0.30,0.28,0.26,0.25,0.23,0.21,0.19,0.18,0.16,0.14,0.12,0.11,0.09
0.10,0.12,0.13,0.15,0.16,0.18,0.20,0.22,0.24,0.25,0.27,0.29,0.31,0.33,0.35,0.37,0.38,0.40,0.41,0.42,0.44,0.45,0.46,0.46,0.47,0.47,0.47,0.46,0.46,0.45,0.43,0.42,0.41,0.39,0.38,0.36,0.34,0.31,0.29,0.27,0.26,0.24,0.22,0.20,0.18,0.16,0.14,0.12,0.11,0.09
0.10,0.12,0.13,0.15,0.16,0.18,0.20,0.22,0.24,0.26,0.27,0.30,0.31,0.34,0.35,0.37,0.39,0.40,0.42,0.43,0.45,0.46,0.47,0.47,0.48,0.48,0.48,0.47,0.47,0.46,0.45,0.43,0.42,0.40,0.39,0.37,0.34,0.32,0.30,0.28,0.26,0.24,0.22,0.20,0.18,0.16,0.14,0.13,0.11,0.10
0.10,0.12,0.13,0.15,0.17,0.19,0.21,0.22,0.24,0.26,0.28,0.30,0.32,0.34,0.36,0.38,0.40,0.41,0.43,0.44,0.46,0.47,0.48,0.49,0.49,0.49,0.49,0.49,0.48,0.47,0.46,0.45,0.43,0.41,0.40,0.38,0.35,0.33,0.31,0.29,0.27,0.24,0.22,0.20,0.18,0.17,0.15,0.13,0.11,0.10
0.10,0.12,0.13,0.15,0.17,0.19,0.21,0.23,0.24,0.26,0.28,0.30,0.32,0.34,0.36,0.38,0.40,0.42,0.43,0.45,0.47,0.48,0.49,0.50,0.50,0.50,0.50,0.50,0.49,0.48,0.47,0.45,0.43,0.41,0.40,0.38,0.36,0.33,0.31,0.29,0.27,0.24,0.22,0.20,0.18,0.16,0.15,0.13,0.11,0.10
0.10,0.12,0.13,0.15,0.17,0.19,0.21,0.22,0.24,0.26,0.28,0.30,0.32,0.34,0.36,0.38,0.40,0.42,0.43,0.45,0.47,0.49,0.49,0.50,0.50,0.51,0.51,0.50,0.49,0.48,0.47,0.45,0.43,0.42,0.40,0.38,0.36,0.33,0.31,0.29,0.27,0.24,0.23,0.21,0.18,0.17,0.15,0.13,0.11,0.10
0.10,0.12,0.13,0.15,0.16,0.18,0.20,0.22,0.24,0.26,0.28,0.30,0.32,0.34,0.36,0.38,0.40,0.42,0.43,0.45,0.47,0.49,0.49,0.50,0.50,0.51,0.51,0.50,0.49,0.48,0.47,0.45,0.43,0.41,0.40,0.38,0.36,0.33,0.31,0.29,0.27,0.25,0.23,0.21,0.19,0.17,0.15,0.13,0.12,0.10
0.10,0.12,0.13,0.15,0.16,0.18,0.20,0.22,0.24,0.26,0.28,0.30,0.32,0.34,0.36,0.38,0.40,0.42,0.44,0.45,0.47,0.49,0.50,0.50,0.51,0.51,0.51,0.50,0.49,0.48,0.47,0.45,0.43,0.41,0.40,0.38,0.35,0.33,0.31,0.29,0.27,0.25,0.23,0.21,0.19,0.17,0.15,0.13,0.11,0.10
0.10,0.12,0.13,0.15,0.16,0.18,0.20,0.22,0.24,0.26,0.27,0.30,0.32,0.34,0.36,0.38,0.40,0.42,0.43,0.45,0.47,0.48,0.49,0.50,0.50,0.51,0.51,0.50,0.49,0.48,0.46,0.45,0.43,0.41,0.40,0.37,0.35,0.33,0.30,0.29,0.27,0.24,0.22,0.21,0.19,0.17,0.15,0.13,0.11,0.10
0.10,0.11,0.13,0.15,0.16,0.18,0.20,0.22,0.24,0.25,0.27,0.29,0.31,0.33,0.35,0.37,0.39,0.41,0.43,0.45,0.46,0.48,0.49,0.49,0.50,0.50,0.50,0.49,0.49,0.47,0.46,0.44,0.42,0.40,0.39,0.37,0.35,0.32,0.30,0.28,0.26,0.24,0.22,0.20,0.18,0.17,0.15,0.13,0.11,0.09
0.10,0.11,0.13,0.15,0.16,0.18,0.20,0.21,0.23,0.25,0.27,0.29,0.31,0.33,0.35,0.37,0.39,0.41,0.43,0.44,0.46,0.48,0.48,0.49,0.49,0.50,0.50,0.49,0.48,0.47,0.45,0.44,0.42,0.40,0.39,0.37,0.35,0.32,0.30,0.28,0.26,0.24,0.22,0.20,0.18,0.16,0.14,0.13,0.11,0.09
0.10,0.11,0.12,0.14,0.16,0.17,0.19,0.21,0.23,0.24,0.26,0.28,0.30,0.32,0.34,0.36,0.38,0.40,0.42,0.43,0.45,0.47,0.48,0.48,0.49,0.49,0.49,0.48,0.47,0.46,0.44,0.43,0.41,0.39,0.38,0.36,0.34,0.31,0.29,0.27,0.26,0.23,0.22,0.20,0.18,0.16,0.14,0.13,0.11,0.09
0.09,0.11,0.12,0.14,0.15,0.17,0.19,0.20,0.22,0.24,0.25,0.27,0.29,0.31,0.33,0.35,0.37,0.39,0.41,0.42,0.44,0.46,0.47,0.47,0.48,0.48,0.48,0.47,0.46,0.44,0.43,0.42,0.40,0.38,0.37,0.35,0.33,0.30,0.28,0.27,0.25,0.23,0.21,0.19,0.17,0.16,0.14,0.12,0.11,0.09
0.09,0.11,0.12,0.13,0.15,0.17,0.18,0.20,0.22,0.23,0.24,0.26,0.28,0.30,0.32,0.34,0.36,0.38,0.40,0.41,0.43,0.45,0.46,0.46,0.47,0.47,0.47,0.46,0.45,0.43,0.42,0.41,0.39,0.37,0.36,0.34,0.32,0.29,0.27,0.26,0.24,0.22,0.20,0.19,0.17,0.15,0.13,0.12,0.10,0.09
0.09,0.10,0.12,0.13,0.14,0.16,0.18,0.19,0.21,0.22,0.24,0.25,0.27,0.29,0.31,0.32,0.34,0.37,0.38,0.40,0.41,0.43,0.44,0.45,0.45,0.46,0.45,0.45,0.44,0.42,0.41,0.39,0.38,0.35,0.34,0.32,0.30,0.28,0.26,0.25,0.23,0.21,0.20,0.18,0.16,0.15,0.13,0.12,0.10,0.09
0.09,0.10,0.11,0.13,0.14,0.15,0.17,0.18,0.20,0.21,0.22,0.24,0.26,0.27,0.29,0.31,0.33,0.35,0.36,0.38,0.40,0.41,0.42,0.43,0.43,0.44,0.44,0.43,0.42,0.40,0.39,0.38,0.36,0.34,0.33,0.31,0.29,0.27,0.25,0.24,0.22,0.21,0.19,0.17,0.16,0.14,0.13,0.11,0.10,0.08
0.08,0.10,0.11,0.12,0.13,0.15,0.16,0.17,0.19,0.20,0.22,0.23,0.25,0.26,0.28,0.29,0.31,0.33,0.35,0.36,0.38,0.39,0.40,0.41,0.41,0.41,0.41,0.41,0.39,0.38,0.37,0.36,0.34,0.32,0.31,0.29,0.28,0.26,0.24,0.23,0.21,0.20,0.18,0.17,0.15,0.14,0.12,0.11,0.10,0.08
0.08,0.10,0.11,0.12,0.13,0.14,0.16,0.17,0.18,0.19,0.21,0.22,0.23,0.25,0.26,0.28,0.30,0.31,0.33,0.34,0.35,0.37,0.38,0.38,0.38,0.39,0.38,0.38,0.37,0.36,0.35,0.34,0.32,0.30,0.29,0.28,0.26,0.24,0.23,0.22,0.20,0.19,0.17,0.16,0.14,0.13,0.12,0.11,0.09,0.08
0.08,0.09,0.10,0.11,0.12,0.14,0.15,0.16,0.18,0.19,0.20,0.21,0.23,0.24,0.25,0.27,0.28,0.30,0.31,0.32,0.33,0.34,0.35,0.36,0.36,0.36,0.36,0.35,0.34,0.33,0.32,0.31,0.30,0.29,0.28,0.26,0.25,0.23,0.22,0.20,0.19,0.18,0.16,0.15,0.14,0.13,0.11,0.10,0.09,0.08
0.08,0.09,0.10,0.11,0.12,0.13,0.15,0.15,0.17,0.18,0.19,0.20,0.21,0.23,0.24,0.25,0.26,0.28,0.29,0.30,0.31,0.32,0.32,0.33,0.33,0.33,0.33,0.33,0.32,0.31,0.30,0.29,0.28,0.27,0.26,0.25,0.23,0.22,0.20,0.19,0.18,0.17,0.16,0.15,0.13,0.12,0.11,0.10,0.09,0.08
0.07,0.09,0.10,0.11,0.12,0.13,0.14,0.15,0.16,0.17,0.18,0.19,0.20,0.21,0.22,0.23,0.24,0.26,0.27,0.28,0.29,0.30,0.30,0.30,0.30,0.31,0.31,0.30,0.29,0.29,0.28,0.27,0.26,0.25,0.24,0.23,0.22,0.21,0.19,0.18,0.17,0.16,0.15,0.14,0.13,0.12,0.11,0.10,0.09,0.07
0.07,0.08,0.09,0.10,0.11,0.12,0.13,0.14,0.15,0.16,0.17,0.18,0.18,0.19,0.20,0.21,0.22,0.24,0.24,0.25,0.26,0.27,0.27,0.27,0.28,0.28,0.28,0.28,0.27,0.26,0.25,0.25,0.24,0.23,0.22,0.21,0.20,0.19,0.18,0.17,0.16,0.15,0.14,0.13,0.12,0.11,0.10,0.09,0.08,0.07
0.07,0.08,0.09,0.10,0.11,0.12,0.13,0.13,0.14,0.15,0.16,0.17,0.17,0.18,0.19,0.20,0.21,0.22,0.22,0.23,0.24,0.24,0.25,0.25,0.25,0.26,0.26,0.25,0.25,0.24,0.23,0.23,0.22,0.21,0.21,0.20,0.19,0.18,0.17,0.16,0.15,0.14,0.13,0.12,0.11,0.11,0.10,0.09,0.08,0.07
0.07,0.08,0.09,0.10,0.10,0.11,0.12,0.13,0.13,0.14,0.15,0.16,0.16,0.17,0.18,0.19,0.19,0.20,0.21,0.21,0.22,0.22,0.23,0.23,0.23,0.23,0.23,0.23,0.22,0.22,0.21,0.21,0.20,0.20,0.19,0.18,0.18,0.17,0.16,0.15,0.14,0.13,0.13,0.12,0.11,0.10,0.09,0.09,0.08,0.07
0.07,0.07,0.08,0.09,0.10,0.10,0.11,0.12,0.12,0.13,0.14,0.14,0.15,0.16,0.16,0.17,0.18,0.18,0.19,0.19,0.20,0.20,0.21,0.21,0.21,0.21,0.21,0.21,0.20,0.20,0.19,0.19,0.18,0.18,0.17,0.17,0.16,0.15,0.15,0.14,0.13,0.12,0.12,0.11,0.10,0.09,0.09,0.08,0.07,0.06
0.06,0.07,0.08,0.09,0.09,0.10,0.10,0.11,0.12,0.12,0.13,0.13,0.14,0.14,0.15,0.16,0.16,0.17,0.17,0.18,0.18,0.18,0.19,0.19,0.19,0.19,0.19,0.19,0.18,0.18,0.17,0.17,0.17,0.16,0.16,0.15,0.15,0.14,0.13,0.13,0.12,0.11,0.11,0.10,0.10,0.09,0.08,0.08,0.07,0.06
0.06,0.07,0.07,0.08,0.08,0.09,0.10,0.10,0.11,0.11,0.11,0.12,0.12,0.13,0.13,0.14,0.14,0.15,0.15,0.16,0.16,0.16,0.16,0.17,0.17,0.17,0.17,0.16,0.16,0.16,0.15,0.15,0.15,0.14,0.14,0.14,0.13,0.13,0.12,0.12,0.11,0.10,0.10,0.09,0.09,0.08,0.08,0.07,0.07,0.06
0.06,0.06,0.07,0.07,0.08,0.08,0.09,0.09,0.10,0.10,0.10,0.11,0.11,0.11,0.12,0.13,0.13,0.13,0.13,0.14,0.14,0.14,0.14,0.15,0.15,0.15,0.15,0.15,0.15,0.14,0.14,0.14,0.13,0.13,0.13,0.12,0.12,0.11,0.11,0.11,0.10,0.10,0.09,0.09,0.08,0.08,0.07,0.07,0.06,0.06
0.06,0.06,0.06,0.07,0.07,0.07,0.08,0.08,0.09,0.09,0.09,0.10,0.10,0.10,0.11,0.11,0.11,0.12,0.12,0.12,0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.12,0.12,0.12,0.12,0.11,0.11,0.10,0.10,0.10,0.09,0.09,0.08,0.08,0.07,0.07,0.07,0.06,0.06,0.05
0.05,0.06,0.06,0.06,0.07,0.07,0.07,0.08,0.08,0.08,0.08,0.09,0.09,0.09,0.10,0.10,0.10,0.10,0.11,0.11,0.11,0.11,0.11,0.11,0.12,0.12,0.12,0.12,0.12,0.11,0.11,0.11,0.11,0.10,0.10,0.10,0.10,0.09,0.09,0.09,0.08,0.08,0.07,0.07,0.07,0.06,0.06,0.06,0.05,0.05


==> data/heatmap_spatial_location.dat <==
0 0 0.04
0 1 0.04
0 2 0.05
0 3 0.05
0 4 0.05
0 5 0.05
0 6 0.05
0 7 0.05
0 8 0.05
0 9 0.05
0 10 0.06
0 11 0.06
0 12 0.06
0 13 0.06
0 14 0.07
0 15 0.07
0 16 0.07
0 17 0.07
0 18 0.08
0 19 0.08
0 20 0.08
0 21 0.08
0 22 0.08
0 23 0.08
0 24 0.08
0 25 0.08
0 26 0.08
0 27 0.08
0 28 0.08
0 29 0.08
0 30 0.08
0 31 0.08
0 32 0.08
0 33 0.07
0 34 0.07
0 35 0.07
0 36 0.07
0 37 0.07
0 38 0.06
0 39 0.06
0 40 0.06
0 41 0.06
0 42 0.06
0 43 0.05
0 44 0.05
0 45 0.05
0 46 0.05
0 47 0.04
0 48 0.04
0 49 0.04
1 0 0.05
1 1 0.05
1 2 0.05
1 3 0.05
1 4 0.06
1 5 0.06
1 6 0.06
1 7 0.06
1 8 0.07
1 9 0.07
1 10 0.07
1 11 0.07
1 12 0.07
1 13 0.08
1 14 0.08
1 15 0.08
1 16 0.09
1 17 0.09
1 18 0.09
1 19 0.09
1 20 0.09
1 21 0.09
1 22 0.1
1 23 0.1
1 24 0.1
1 25 0.1
1 26 0.1
1 27 0.1
1 28 0.09
1 29 0.09
1 30 0.09
1 31 0.09
1 32 0.09
1 33 0.08
1 34 0.08
1 35 0.08
1 36 0.08
1 37 0.08
1 38 0.07
1 39 0.07
1 40 0.07
1 41 0.07
1 42 0.06
1 43 0.06
1 44 0.06
1 45 0.05
1 46 0.05
1 47 0.05
1 48 0.05
1 49 0.04
2 0 0.05
2 1 0.05
2 2 0.06
2 3 0.06
2 4 0.06
2 5 0.07
2 6 0.07
2 7 0.07
2 8 0.08
2 9 0.08
2 10 0.08
2 11 0.08
2 12 0.08
2 13 0.09
2 14 0.09
2 15 0.09
2 16 0.1
2 17 0.1
2 18 0.1
2 19 0.11
2 20 0.11
2 21 0.11
2 22 0.11
2 23 0.11
2 24 0.11
2 25 0.11
2 26 0.11
2 27 0.11
2 28 0.11
2 29 0.11
2 30 0.11
2 31 0.1
2 32 0.1
2 33 0.1
2 34 0.09
2 35 0.09
2 36 0.09
2 37 0.09
2 38 0.08
2 39 0.08
2 40 0.08
2 41 0.07
2 42 0.07
2 43 0.07
2 44 0.06
2 45 0.06
2 46 0.06
2 47 0.05
2 48 0.05
2 49 0.04
3 0 0.05
3 1 0.06
3 2 0.06
3 3 0.07
3 4 0.07
3 5 0.07
3 6 0.08
3 7 0.08
3 8 0.09
3 9 0.09
3 10 0.09
3 11 0.09
3 12 0.1
3 13 0.1
3 14 0.1
3 15 0.11
3 16 0.11
3 17 0.11
3 18 0.12
3 19 0.12
3 20 0.12
3 21 0.12
3 22 0.13
3 23 0.13
3 24 0.13
3 25 0.13
3 26 0.13
3 27 0.13
3 28 0.12
3 29 0.12
3 30 0.12
3 31 0.12
3 32 0.11
3 33 0.11
3 34 0.11
3 35 0.1
3 36 0.1
3 37 0.1
3 38 0.09
3 39 0.09
3 40 0.09
3 41 0.08
3 42 0.08
3 43 0.08
3 44 0.07
3 45 0.07
3 46 0.06
3 47 0.06
3 48 0.05
3 49 0.05
4 0 0.06
4 1 0.06
4 2 0.07
4 3 0.07
4 4 0.08
4 5 0.08
4 6 0.08
4 7 0.09
4 8 0.09
4 9 0.1
4 10 0.1
4 11 0.1
4 12 0.11
4 13 0.11
4 14 0.11
4 15 0.12
4 16 0.12
4 17 0.13
4 18 0.13
4 19 0.13
4 20 0.13
4 21 0.14
4 22 0.14
4 23 0.14
4 24 0.14
4 25 0.14
4 26 0.14
4 27 0.14
4 28 0.14
4 29 0.13
4 30 0.13
4 31 0.13
4 32 0.13
4 33 0.12
4 34 0.12
4 35 0.12
4 36 0.11
4 37 0.11
4 38 0.1
4 39 0.1
4 40 0.09
4 41 0.09
4 42 0.09
4 43 0.08
4 44 0.08
4 45 0.07
4 46 0.07
4 47 0.06
4 48 0.06
4 49 0.05
5 0 0.06
5 1 0.06
5 2 0.07
5 3 0.08
5 4 0.08
5 5 0.08
5 6 0.09
5 7 0.1
5 8 0.1
5 9 0.11
5 10 0.11
5 11 0.11
5 12 0.12
5 13 0.12
5 14 0.13
5 15 0.13
5 16 0.14
5 17 0.14
5 18 0.15
5 19 0.15
5 20 0.15
5 21 0.16
5 22 0.16
5 23 0.16
5 24 0.16
5 25 0.16
5 26 0.16
5 27 0.16
5 28 0.16
5 29 0.15
5 30 0.15
5 31 0.15
5 32 0.14
5 33 0.13
5 34 0.13
5 35 0.13
5 36 0.13
5 37 0.12
5 38 0.11
5 39 0.11
5 40 0.1
5 41 0.1
5 42 0.1
5 43 0.09
5 44 0.09
5 45 0.08
5 46 0.07
5 47 0.07
5 48 0.06
5 49 0.05
6 0 0.06
6 1 0.07
6 2 0.07
6 3 0.08
6 4 0.08
6 5 0.09
6 6 0.1
6 7 0.1
6 8 0.11
6 9 0.11
6 10 0.12
6 11 0.13
6 12 0.13
6 13 0.14
6 14 0.14
6 15 0.15
6 16 0.15
6 17 0.16
6 18 0.16
6 19 0.17
6 20 0.17
6 21 0.17
6 22 0.18
6 23 0.18
6 24 0.18
6 25 0.18
6 26 0.18
6 27 0.18
6 28 0.18
6 29 0.17
6 30 0.17
6 31 0.16
6 32 0.16
6 33 0.15
6 34 0.15
6 35 0.14
6 36 0.14
6 37 0.13
6 38 0.13
6 39 0.12
6 40 0.11
6 41 0.11
6 42 0.1
6 43 0.1
6 44 0.09
6 45 0.08
6 46 0.08
6 47 0.07
6 48 0.06
6 49 0.05
7 0 0.06
7 1 0.07
7 2 0.08
7 3 0.09
7 4 0.09
7 5 0.1
7 6 0.11
7 7 0.11
7 8 0.12
7 9 0.13
7 10 0.13
7 11 0.14
7 12 0.15
7 13 0.15
7 14 0.16
7 15 0.16
7 16 0.17
7 17 0.17
7 18 0.18
7 19 0.18
7 20 0.19
7 21 0.19
7 22 0.2
7 23 0.2
7 24 0.2
7 25 0.2
7 26 0.2
7 27 0.19
7 28 0.19
7 29 0.19
7 30 0.18
7 31 0.18
7 32 0.17
7 33 0.17
7 34 0.16
7 35 0.16
7 36 0.15
7 37 0.14
7 38 0.14
7 39 0.13
7 40 0.12
7 41 0.12
7 42 0.11
7 43 0.11
7 44 0.1
7 45 0.09
7 46 0.08
7 47 0.07
7 48 0.07
7 49 0.06
8 0 0.07
8 1 0.08
8 2 0.08
8 3 0.09
8 4 0.1
8 5 0.11
8 6 0.11
8 7 0.12
8 8 0.13
8 9 0.14
8 10 0.14
8 11 0.15
8 12 0.16
8 13 0.17
8 14 0.17
8 15 0.18
8 16 0.18
8 17 0.19
8 18 0.2
8 19 0.2
8 20 0.21
8 21 0.21
8 22 0.22
8 23 0.22
8 24 0.22
8 25 0.22
8 26 0.22
8 27 0.21
8 28 0.21
8 29 0.21
8 30 0.2
8 31 0.2
8 32 0.19
8 33 0.18
8 34 0.17
8 35 0.17
8 36 0.16
8 37 0.16
8 38 0.15
8 39 0.14
8 40 0.13
8 41 0.13
8 42 0.12
8 43 0.11
8 44 0.11
8 45 0.1
8 46 0.08
8 47 0.08
8 48 0.07
8 49 0.06
9 0 0.07
9 1 0.08
9 2 0.09
9 3 0.1
9 4 0.11
9 5 0.12
9 6 0.13
9 7 0.14
9 8 0.14
9 9 0.15
9 10 0.16
9 11 0.17
9 12 0.17
9 13 0.18
9 14 0.19
9 15 0.2
9 16 0.21
9 17 0.21
9 18 0.22
9 19 0.23
9 20 0.23
9 21 0.23
9 22 0.24
9 23 0.24
9 24 0.24
9 25 0.24
9 26 0.24
9 27 0.24
9 28 0.24
9 29 0.23
9 30 0.22
9 31 0.22
9 32 0.21
9 33 0.2
9 34 0.19
9 35 0.19
9 36 0.18
9 37 0.17
9 38 0.16
9 39 0.15
9 40 0.15
9 41 0.14
9 42 0.13
9 43 0.12
9 44 0.11
9 45 0.1
9 46 0.09
9 47 0.08
9 48 0.07
9 49 0.06
10 0 0.08
10 1 0.08
10 2 0.09
10 3 0.11
10 4 0.11
10 5 0.12
10 6 0.13
10 7 0.14
10 8 0.15
10 9 0.16
10 10 0.17
10 11 0.18
10 12 0.19
10 13 0.2
10 14 0.21
10 15 0.21
10 16 0.22
10 17 0.23
10 18 0.24
10 19 0.24
10 20 0.25
10 21 0.26
10 22 0.26
10 23 0.26
10 24 0.26
10 25 0.26
10 26 0.26
10 27 0.26
10 28 0.26
10 29 0.25
10 30 0.24
10 31 0.24
10 32 0.23
10 33 0.22
10 34 0.21
10 35 0.2
10 36 0.2
10 37 0.19
10 38 0.17
10 39 0.17
10 40 0.16
10 41 0.15
10 42 0.14
10 43 0.13
10 44 0.12
10 45 0.11
10 46 0.1
10 47 0.09
10 48 0.08
10 49 0.07
11 0 0.08
11 1 0.09
11 2 0.1
11 3 0.11
11 4 0.12
11 5 0.13
11 6 0.14
11 7 0.16
11 8 0.17
11 9 0.17
11 10 0.18
11 11 0.19
11 12 0.2
11 13 0.21
11 14 0.22
11 15 0.23
11 16 0.24
11 17 0.25
11 18 0.26
11 19 0.26
11 20 0.27
11 21 0.28
11 22 0.28
11 23 0.28
11 24 0.28
11 25 0.28
11 26 0.28
11 27 0.28
11 28 0.28
11 29 0.27
11 30 0.26
11 31 0.25
11 32 0.25
11 33 0.23
11 34 0.22
11 35 0.22
11 36 0.21
11 37 0.2
11 38 0.18
11 39 0.17
11 40 0.17
11 41 0.16
11 42 0.14
11 43 0.14
11 44 0.13
11 45 0.11
11 46 0.1
11 47 0.09
11 48 0.08
11 49 0.07
12 0 0.08
12 1 0.09
12 2 0.1
12 3 0.12
12 4 0.13
12 5 0.14
12 6 0.15
12 7 0.16
12 8 0.17
12 9 0.18
12 10 0.19
12 11 0.2
12 12 0.22
12 13 0.23
12 14 0.24
12 15 0.25
12 16 0.26
12 17 0.27
12 18 0.28
12 19 0.29
12 20 0.29
12 21 0.3
12 22 0.3
12 23 0.31
12 24 0.31
12 25 0.31
12 26 0.31
12 27 0.3
12 28 0.3
12 29 0.29
12 30 0.28
12 31 0.27
12 32 0.27
12 33 0.25
12 34 0.24
12 35 0.23
12 36 0.22
12 37 0.21
12 38 0.2
12 39 0.19
12 40 0.18
12 41 0.17
12 42 0.15
12 43 0.14
12 44 0.13
12 45 0.12
12 46 0.11
12 47 0.1
12 48 0.08
12 49 0.07
13 0 0.08
13 1 0.1
13 2 0.11
13 3 0.12
13 4 0.13
13 5 0.14
13 6 0.16
13 7 0.17
13 8 0.18
13 9 0.19
13 10 0.2
13 11 0.22
13 12 0.23
13 13 0.24
13 14 0.25
13 15 0.26
13 16 0.28
13 17 0.29
13 18 0.3
13 19 0.31
13 20 0.32
13 21 0.32
13 22 0.33
13 23 0.33
13 24 0.33
13 25 0.33
13 26 0.33
13 27 0.32
13 28 0.32
13 29 0.31
13 30 0.3
13 31 0.29
13 32 0.28
13 33 0.27
13 34 0.26
13 35 0.25
13 36 0.24
13 37 0.22
13 38 0.21
13 39 0.2
13 40 0.19
13 41 0.17
13 42 0.16
13 43 0.15
13 44 0.14
13 45 0.13
13 46 0.11
13 47 0.1
13 48 0.09
13 49 0.08
14 0 0.09
14 1 0.1
14 2 0.11
14 3 0.12
14 4 0.14
14 5 0.15
14 6 0.16
14 7 0.18
14 8 0.19
14 9 0.2
14 10 0.21
14 11 0.23
14 12 0.24
14 13 0.26
14 14 0.27
14 15 0.28
14 16 0.29
14 17 0.31
14 18 0.32
14 19 0.33
14 20 0.34
14 21 0.35
14 22 0.35
14 23 0.36
14 24 0.35
14 25 0.35
14 26 0.35
14 27 0.35
14 28 0.34
14 29 0.33
14 30 0.32
14 31 0.32
14 32 0.3
14 33 0.29
14 34 0.28
14 35 0.27
14 36 0.25
14 37 0.24
14 38 0.22
14 39 0.21
14 40 0.2
14 41 0.18
14 42 0.17
14 43 0.16
14 44 0.14
14 45 0.13
14 46 0.11
14 47 0.1
14 48 0.09
14 49 0.08
15 0 0.09
15 1 0.1
15 2 0.11
15 3 0.13
15 4 0.14
15 5 0.15
15 6 0.17
15 7 0.18
15 8 0.2
15 9 0.21
15 10 0.22
15 11 0.24
15 12 0.25
15 13 0.26
15 14 0.28
15 15 0.29
15 16 0.31
15 17 0.32
15 18 0.33
15 19 0.34
15 20 0.35
15 21 0.36
15 22 0.37
15 23 0.37
15 24 0.37
15 25 0.37
15 26 0.37
15 27 0.36
15 28 0.36
15 29 0.35
15 30 0.34
15 31 0.33
15 32 0.32
15 33 0.3
15 34 0.29
15 35 0.28
15 36 0.26
15 37 0.25
15 38 0.23
15 39 0.22
15 40 0.2
15 41 0.19
15 42 0.17
15 43 0.16
15 44 0.15
15 45 0.13
15 46 0.12
15 47 0.11
15 48 0.09
15 49 0.08
16 0 0.09
16 1 0.11
16 2 0.12
16 3 0.13
16 4 0.15
16 5 0.16
16 6 0.17
16 7 0.19
16 8 0.2
16 9 0.21
16 10 0.23
16 11 0.25
16 12 0.26
16 13 0.28
16 14 0.29
16 15 0.31
16 16 0.32
16 17 0.33
16 18 0.35
16 19 0.36
16 20 0.37
16 21 0.38
16 22 0.38
16 23 0.38
16 24 0.38
16 25 0.38
16 26 0.38
16 27 0.38
16 28 0.37
16 29 0.36
16 30 0.35
16 31 0.34
16 32 0.33
16 33 0.31
16 34 0.3
16 35 0.29
16 36 0.27
16 37 0.25
16 38 0.24
16 39 0.22
16 40 0.21
16 41 0.2
16 42 0.18
16 43 0.17
16 44 0.15
16 45 0.14
16 46 0.12
16 47 0.11
16 48 0.1
16 49 0.08
17 0 0.09
17 1 0.11
17 2 0.12
17 3 0.14
17 4 0.15
17 5 0.17
17 6 0.18
17 7 0.2
17 8 0.21
17 9 0.22
17 10 0.24
17 11 0.26
17 12 0.27
17 13 0.29
17 14 0.3
17 15 0.32
17 16 0.33
17 17 0.35
17 18 0.36
17 19 0.37
17 20 0.38
17 21 0.39
17 22 0.4
17 23 0.4
17 24 0.4
17 25 0.4
17 26 0.4
17 27 0.39
17 28 0.39
17 29 0.38
17 30 0.37
17 31 0.36
17 32 0.35
17 33 0.33
17 34 0.32
17 35 0.3
17 36 0.29
17 37 0.27
17 38 0.25
17 39 0.23
17 40 0.22
17 41 0.2
17 42 0.19
17 43 0.17
17 44 0.16
17 45 0.14
17 46 0.13
17 47 0.11
17 48 0.1
17 49 0.08
18 0 0.09
18 1 0.11
18 2 0.12
18 3 0.14
18 4 0.15
18 5 0.17
18 6 0.19
18 7 0.2
18 8 0.22
18 9 0.23
18 10 0.25
18 11 0.27
18 12 0.28
18 13 0.3
18 14 0.31
18 15 0.33
18 16 0.35
18 17 0.36
18 18 0.37
18 19 0.39
18 20 0.4
18 21 0.41
18 22 0.41
18 23 0.42
18 24 0.42
18 25 0.42
18 26 0.42
18 27 0.41
18 28 0.41
18 29 0.4
18 30 0.39
18 31 0.38
18 32 0.36
18 33 0.35
18 34 0.33
18 35 0.32
18 36 0.3
18 37 0.28
18 38 0.26
18 39 0.25
18 40 0.23
18 41 0.22
18 42 0.2
18 43 0.18
18 44 0.17
18 45 0.15
18 46 0.13
18 47 0.12
18 48 0.1
18 49 0.09
19 0 0.1
19 1 0.11
19 2 0.13
19 3 0.14
19 4 0.16
19 5 0.18
19 6 0.19
19 7 0.21
19 8 0.23
19 9 0.24
19 10 0.26
19 11 0.28
19 12 0.29
19 13 0.31
19 14 0.33
19 15 0.35
19 16 0.36
19 17 0.38
19 18 0.39
19 19 0.4
19 20 0.42
19 21 0.43
19 22 0.43
19 23 0.44
19 24 0.44
19 25 0.44
19 26 0.43
19 27 0.43
19 28 0.43
19 29 0.42
19 30 0.41
19 31 0.4
19 32 0.38
19 33 0.36
19 34 0.35
19 35 0.33
19 36 0.31
19 37 0.29
19 38 0.27
19 39 0.26
19 40 0.24
19 41 0.22
19 42 0.21
19 43 0.19
19 44 0.17
19 45 0.15
19 46 0.14
19 47 0.12
19 48 0.11
19 49 0.09
20 0 0.1
20 1 0.11
20 2 0.13
20 3 0.15
20 4 0.16
20 5 0.18
20 6 0.2
20 7 0.21
20 8 0.23
20 9 0.25
20 10 0.26
20 11 0.29
20 12 0.3
20 13 0.32
20 14 0.34
20 15 0.36
20 16 0.37
20 17 0.39
20 18 0.4
20 19 0.42
20 20 0.43
20 21 0.44
20 22 0.45
20 23 0.45
20 24 0.45
20 25 0.45
20 26 0.45
20 27 0.44
20 28 0.44
20 29 0.43
20 30 0.42
20 31 0.41
20 32 0.39
20 33 0.38
20 34 0.36
20 35 0.34
20 36 0.32
20 37 0.3
20 38 0.28
20 39 0.26
20 40 0.25
20 41 0.23
20 42 0.21
20 43 0.19
20 44 0.18
20 45 0.16
20 46 0.14
20 47 0.12
20 48 0.11
20 49 0.09
21 0 0.1
21 1 0.12
21 2 0.13
21 3 0.15
21 4 0.16
21 5 0.18
21 6 0.2
21 7 0.22
21 8 0.24
21 9 0.25
21 10 0.27
21 11 0.29
21 12 0.31
21 13 0.33
21 14 0.35
21 15 0.37
21 16 0.38
21 17 0.4
21 18 0.41
21 19 0.42
21 20 0.44
21 21 0.45
21 22 0.46
21 23 0.46
21 24 0.47
21 25 0.47
21 26 0.47
21 27 0.46
21 28 0.46
21 29 0.45
21 30 0.43
21 31 0.42
21 32 0.41
21 33 0.39
21 34 0.38
21 35 0.36
21 36 0.34
21 37 0.31
21 38 0.29
21 39 0.27
21 40 0.26
21 41 0.24
21 42 0.22
21 43 0.2
21 44 0.18
21 45 0.16
21 46 0.14
21 47 0.12
21 48 0.11
21 49 0.09
22 0 0.1
22 1 0.12
22 2 0.13
22 3 0.15
22 4 0.16
22 5 0.18
22 6 0.2
22 7 0.22
22 8 0.24
22 9 0.26
22 10 0.27
22 11 0.3
22 12 0.31
22 13 0.34
22 14 0.35
22 15 0.37
22 16 0.39
22 17 0.4
22 18 0.42
22 19 0.43
22 20 0.45
22 21 0.46
22 22 0.47
22 23 0.47
22 24 0.48
22 25 0.48
22 26 0.48
22 27 0.47
22 28 0.47
22 29 0.46
22 30 0.45
22 31 0.43
22 32 0.42
22 33 0.4
22 34 0.39
22 35 0.37
22 36 0.34
22 37 0.32
22 38 0.3
22 39 0.28
22 40 0.26
22 41 0.24
22 42 0.22
22 43 0.2
22 44 0.18
22 45 0.16
22 46 0.14
22 47 0.13
22 48 0.11
22 49 0.1
23 0 0.1
23 1 0.12
23 2 0.13
23 3 0.15
23 4 0.17
23 5 0.19
23 6 0.21
23 7 0.22
23 8 0.24
23 9 0.26
23 10 0.28
23 11 0.3
23 12 0.32
23 13 0.34
23 14 0.36
23 15 0.38
23 16 0.4
23 17 0.41
23 18 0.43
23 19 0.44
23 20 0.46
23 21 0.47
23 22 0.48
23 23 0.49
23 24 0.49
23 25 0.49
23 26 0.49
23 27 0.49
23 28 0.48
23 29 0.47
23 30 0.46
23 31 0.45
23 32 0.43
23 33 0.41
23 34 0.4
23 35 0.38
23 36 0.35
23 37 0.33
23 38 0.31
23 39 0.29
23 40 0.27
23 41 0.24
23 42 0.22
23 43 0.2
23 44 0.18
23 45 0.17
23 46 0.15
23 47 0.13
23 48 0.11
23 49 0.1
24 0 0.1
24 1 0.12
24 2 0.13
24 3 0.15
24 4 0.17
24 5 0.19
24 6 0.21
24 7 0.23
24 8 0.24
24 9 0.26
24 10 0.28
24 11 0.3
24 12 0.32
24 13 0.34
24 14 0.36
24 15 0.38
24 16 0.4
24 17 0.42
24 18 0.43
24 19 0.45
24 20 0.47
24 21 0.48
24 22 0.49
24 23 0.5
24 24 0.5
24 25 0.5
24 26 0.5
24 27 0.5
24 28 0.49
24 29 0.48
24 30 0.47
24 31 0.45
24 32 0.43
24 33 0.41
24 34 0.4
24 35 0.38
24 36 0.36
24 37 0.33
24 38 0.31
24 39 0.29
24 40 0.27
24 41 0.24
24 42 0.22
24 43 0.2
24 44 0.18
24 45 0.16
24 46 0.15
24 47 0.13
24 48 0.11
24 49 0.1
25 0 0.1
25 1 0.12
25 2 0.13
25 3 0.15
25 4 0.17
25 5 0.19
25 6 0.21
25 7 0.22
25 8 0.24
25 9 0.26
25 10 0.28
25 11 0.3
25 12 0.32
25 13 0.34
25 14 0.36
25 15 0.38
25 16 0.4
25 17 0.42
25 18 0.43
25 19 0.45
25 20 0.47
25 21 0.49
25 22 0.49
25 23 0.5
25 24 0.5
25 25 0.51
25 26 0.51
25 27 0.5
25 28 0.49
25 29 0.48
25 30 0.47
25 31 0.45
25 32 0.43
25 33 0.42
25 34 0.4
25 35 0.38
25 36 0.36
25 37 0.33
25 38 0.31
25 39 0.29
25 40 0.27
25 41 0.24
25 42 0.23
25 43 0.21
25 44 0.18
25 45 0.17
25 46 0.15
25 47 0.13
25 48 0.11
25 49 0.1
26 0 0.1
26 1 0.12
26 2 0.13
26 3 0.15
26 4 0.16
26 5 0.18
26 6 0.2
26 7 0.22
26 8 0.24
26 9 0.26
26 10 0.28
26 11 0.3
26 12 0.32
26 13 0.34
26 14 0.36
26 15 0.38
26 16 0.4
26 17 0.42
26 18 0.43
26 19 0.45
26 20 0.47
26 21 0.49
26 22 0.49
26 23 0.5
26 24 0.5
26 25 0.51
26 26 0.51
26 27 0.5
26 28 0.49
26 29 0.48
26 30 0.47
26 31 0.45
26 32 0.43
26 33 0.41
26 34 0.4
26 35 0.38
26 36 0.36
26 37 0.33
26 38 0.31
26 39 0.29
26 40 0.27
26 41 0.25
26 42 0.23
26 43 0.21
26 44 0.19
26 45 0.17
26 46 0.15
26 47 0.13
26 48 0.12
26 49 0.1
27 0 0.1
27 1 0.12
27 2 0.13
27 3 0.15
27 4 0.16
27 5 0.18
27 6 0.2
27 7 0.22
27 8 0.24
27 9 0.26
27 10 0.28
27 11 0.3
27 12 0.32
27 13 0.34
27 14 0.36
27 15 0.38
27 16 0.4
27 17 0.42
27 18 0.44
27 19 0.45
27 20 0.47
27 21 0.49
27 22 0.5
27 23 0.5
27 24 0.51
27 25 0.51
27 26 0.51
27 27 0.5
27 28 0.49
27 29 0.48
27 30 0.47
27 31 0.45
27 32 0.43
27 33 0.41
27 34 0.4
27 35 0.38
27 36 0.35
27 37 0.33
27 38 0.31
27 39 0.29
27 40 0.27
27 41 0.25
27 42 0.23
27 43 0.21
27 44 0.19
27 45 0.17
27 46 0.15
27 47 0.13
27 48 0.11
27 49 0.1
28 0 0.1
28 1 0.12
28 2 0.13
28 3 0.15
28 4 0.16
28 5 0.18
28 6 0.2
28 7 0.22
28 8 0.24
28 9 0.26
28 10 0.27
28 11 0.3
28 12 0.32
28 13 0.34
28 14 0.36
28 15 0.38
28 16 0.4
28 17 0.42
28 18 0.43
28 19 0.45
28 20 0.47
28 21 0.48
28 22 0.49
28 23 0.5
28 24 0.5
28 25 0.51
28 26 0.51
28 27 0.5
28 28 0.49
28 29 0.48
28 30 0.46
28 31 0.45
28 32 0.43
28 33 0.41
28 34 0.4
28 35 0.37
28 36 0.35
28 37 0.33
28 38 0.3
28 39 0.29
28 40 0.27
28 41 0.24
28 42 0.22
28 43 0.21
28 44 0.19
28 45 0.17
28 46 0.15
28 47 0.13
28 48 0.11
28 49 0.1
29 0 0.1
29 1 0.11
29 2 0.13
29 3 0.15
29 4 0.16
29 5 0.18
29 6 0.2
29 7 0.22
29 8 0.24
29 9 0.25
29 10 0.27
29 11 0.29
29 12 0.31
29 13 0.33
29 14 0.35
29 15 0.37
29 16 0.39
29 17 0.41
29 18 0.43
29 19 0.45
29 20 0.46
29 21 0.48
29 22 0.49
29 23 0.49
29 24 0.5
29 25 0.5
29 26 0.5
29 27 0.49
29 28 0.49
29 29 0.47
29 30 0.46
29 31 0.44
29 32 0.42
29 33 0.4
29 34 0.39
29 35 0.37
29 36 0.35
29 37 0.32
29 38 0.3
29 39 0.28
29 40 0.26
29 41 0.24
29 42 0.22
29 43 0.2
29 44 0.18
29 45 0.17
29 46 0.15
29 47 0.13
29 48 0.11
29 49 0.09
30 0 0.1
30 1 0.11
30 2 0.13
30 3 0.15
30 4 0.16
30 5 0.18
30 6 0.2
30 7 0.21
30 8 0.23
30 9 0.25
30 10 0.27
30 11 0.29
30 12 0.31
30 13 0.33
30 14 0.35
30 15 0.37
30 16 0.39
30 17 0.41
30 18 0.43
30 19 0.44
30 20 0.46
30 21 0.48
30 22 0.48
30 23 0.49
30 24 0.49
30 25 0.5
30 26 0.5
30 27 0.49
30 28 0.48
30 29 0.47
30 30 0.45
30 31 0.44
30 32 0.42
30 33 0.4
30 34 0.39
30 35 0.37
30 36 0.35
30 37 0.32
30 38 0.3
30 39 0.28
30 40 0.26
30 41 0.24
30 42 0.22
30 43 0.2
30 44 0.18
30 45 0.16
30 46 0.14
30 47 0.13
30 48 0.11
30 49 0.09
31 0 0.1
31 1 0.11
31 2 0.12
31 3 0.14
31 4 0.16
31 5 0.17
31 6 0.19
31 7 0.21
31 8 0.23
31 9 0.24
31 10 0.26
31 11 0.28
31 12 0.3
31 13 0.32
31 14 0.34
31 15 0.36
31 16 0.38
31 17 0.4
31 18 0.42
31 19 0.43
31 20 0.45
31 21 0.47
31 22 0.48
31 23 0.48
31 24 0.49
31 25 0.49
31 26 0.49
31 27 0.48
31 28 0.47
31 29 0.46
31 30 0.44
31 31 0.43
31 32 0.41
31 33 0.39
31 34 0.38
31 35 0.36
31 36 0.34
31 37 0.31
31 38 0.29
31 39 0.27
31 40 0.26
31 41 0.23
31 42 0.22
31 43 0.2
31 44 0.18
31 45 0.16
31 46 0.14
31 47 0.13
31 48 0.11
31 49 0.09
32 0 0.09
32 1 0.11
32 2 0.12
32 3 0.14
32 4 0.15
32 5 0.17
32 6 0.19
32 7 0.2
32 8 0.22
32 9 0.24
32 10 0.25
32 11 0.27
32 12 0.29
32 13 0.31
32 14 0.33
32 15 0.35
32 16 0.37
32 17 0.39
32 18 0.41
32 19 0.42
32 20 0.44
32 21 0.46
32 22 0.47
32 23 0.47
32 24 0.48
32 25 0.48
32 26 0.48
32 27 0.47
32 28 0.46
32 29 0.44
32 30 0.43
32 31 0.42
32 32 0.4
32 33 0.38
32 34 0.37
32 35 0.35
32 36 0.33
32 37 0.3
32 38 0.28
32 39 0.27
32 40 0.25
32 41 0.23
32 42 0.21
32 43 0.19
32 44 0.17
32 45 0.16
32 46 0.14
32 47 0.12
32 48 0.11
32 49 0.09
33 0 0.09
33 1 0.11
33 2 0.12
33 3 0.13
33 4 0.15
33 5 0.17
33 6 0.18
33 7 0.2
33 8 0.22
33 9 0.23
33 10 0.24
33 11 0.26
33 12 0.28
33 13 0.3
33 14 0.32
33 15 0.34
33 16 0.36
33 17 0.38
33 18 0.4
33 19 0.41
33 20 0.43
33 21 0.45
33 22 0.46
33 23 0.46
33 24 0.47
33 25 0.47
33 26 0.47
33 27 0.46
33 28 0.45
33 29 0.43
33 30 0.42
33 31 0.41
33 32 0.39
33 33 0.37
33 34 0.36
33 35 0.34
33 36 0.32
33 37 0.29
33 38 0.27
33 39 0.26
33 40 0.24
33 41 0.22
33 42 0.2
33 43 0.19
33 44 0.17
33 45 0.15
33 46 0.13
33 47 0.12
33 48 0.1
33 49 0.09
34 0 0.09
34 1 0.1
34 2 0.12
34 3 0.13
34 4 0.14
34 5 0.16
34 6 0.18
34 7 0.19
34 8 0.21
34 9 0.22
34 10 0.24
34 11 0.25
34 12 0.27
34 13 0.29
34 14 0.31
34 15 0.32
34 16 0.34
34 17 0.37
34 18 0.38
34 19 0.4
34 20 0.41
34 21 0.43
34 22 0.44
34 23 0.45
34 24 0.45
34 25 0.46
34 26 0.45
34 27 0.45
34 28 0.44
34 29 0.42
34 30 0.41
34 31 0.39
34 32 0.38
34 33 0.35
34 34 0.34
34 35 0.32
34 36 0.3
34 37 0.28
34 38 0.26
34 39 0.25
34 40 0.23
34 41 0.21
34 42 0.2
34 43 0.18
34 44 0.16
34 45 0.15
34 46 0.13
34 47 0.12
34 48 0.1
34 49 0.09
35 0 0.09
35 1 0.1
35 2 0.11
35 3 0.13
35 4 0.14
35 5 0.15
35 6 0.17
35 7 0.18
35 8 0.2
35 9 0.21
35 10 0.22
35 11 0.24
35 12 0.26
35 13 0.27
35 14 0.29
35 15 0.31
35 16 0.33
35 17 0.35
35 18 0.36
35 19 0.38
35 20 0.4
35 21 0.41
35 22 0.42
35 23 0.43
35 24 0.43
35 25 0.44
35 26 0.44
35 27 0.43
35 28 0.42
35 29 0.4
35 30 0.39
35 31 0.38
35 32 0.36
35 33 0.34
35 34 0.33
35 35 0.31
35 36 0.29
35 37 0.27
35 38 0.25
35 39 0.24
35 40 0.22
35 41 0.21
35 42 0.19
35 43 0.17
35 44 0.16
35 45 0.14
35 46 0.13
35 47 0.11
35 48 0.1
35 49 0.08
36 0 0.08
36 1 0.1
36 2 0.11
36 3 0.12
36 4 0.13
36 5 0.15
36 6 0.16
36 7 0.17
36 8 0.19
36 9 0.2
36 10 0.22
36 11 0.23
36 12 0.25
36 13 0.26
36 14 0.28
36 15 0.29
36 16 0.31
36 17 0.33
36 18 0.35
36 19 0.36
36 20 0.38
36 21 0.39
36 22 0.4
36 23 0.41
36 24 0.41
36 25 0.41
36 26 0.41
36 27 0.41
36 28 0.39
36 29 0.38
36 30 0.37
36 31 0.36
36 32 0.34
36 33 0.32
36 34 0.31
36 35 0.29
36 36 0.28
36 37 0.26
36 38 0.24
36 39 0.23
36 40 0.21
36 41 0.2
36 42 0.18
36 43 0.17
36 44 0.15
36 45 0.14
36 46 0.12
36 47 0.11
36 48 0.1
36 49 0.08
37 0 0.08
37 1 0.1
37 2 0.11
37 3 0.12
37 4 0.13
37 5 0.14
37 6 0.16
37 7 0.17
37 8 0.18
37 9 0.19
37 10 0.21
37 11 0.22
37 12 0.23
37 13 0.25
37 14 0.26
37 15 0.28
37 16 0.3
37 17 0.31
37 18 0.33
37 19 0.34
37 20 0.35
37 21 0.37
37 22 0.38
37 23 0.38
37 24 0.38
37 25 0.39
37 26 0.38
37 27 0.38
37 28 0.37
37 29 0.36
37 30 0.35
37 31 0.34
37 32 0.32
37 33 0.3
37 34 0.29
37 35 0.28
37 36 0.26
37 37 0.24
37 38 0.23
37 39 0.22
37 40 0.2
37 41 0.19
37 42 0.17
37 43 0.16
37 44 0.14
37 45 0.13
37 46 0.12
37 47 0.11
37 48 0.09
37 49 0.08
38 0 0.08
38 1 0.09
38 2 0.1
38 3 0.11
38 4 0.12
38 5 0.14
38 6 0.15
38 7 0.16
38 8 0.18
38 9 0.19
38 10 0.2
38 11 0.21
38 12 0.23
38 13 0.24
38 14 0.25
38 15 0.27
38 16 0.28
38 17 0.3
38 18 0.31
38 19 0.32
38 20 0.33
38 21 0.34
38 22 0.35
38 23 0.36
38 24 0.36
38 25 0.36
38 26 0.36
38 27 0.35
38 28 0.34
38 29 0.33
38 30 0.32
38 31 0.31
38 32 0.3
38 33 0.29
38 34 0.28
38 35 0.26
38 36 0.25
38 37 0.23
38 38 0.22
38 39 0.2
38 40 0.19
38 41 0.18
38 42 0.16
38 43 0.15
38 44 0.14
38 45 0.13
38 46 0.11
38 47 0.1
38 48 0.09
38 49 0.08
39 0 0.08
39 1 0.09
39 2 0.1
39 3 0.11
39 4 0.12
39 5 0.13
39 6 0.15
39 7 0.15
39 8 0.17
39 9 0.18
39 10 0.19
39 11 0.2
39 12 0.21
39 13 0.23
39 14 0.24
39 15 0.25
39 16 0.26
39 17 0.28
39 18 0.29
39 19 0.3
39 20 0.31
39 21 0.32
39 22 0.32
39 23 0.33
39 24 0.33
39 25 0.33
39 26 0.33
39 27 0.33
39 28 0.32
39 29 0.31
39 30 0.3
39 31 0.29
39 32 0.28
39 33 0.27
39 34 0.26
39 35 0.25
39 36 0.23
39 37 0.22
39 38 0.2
39 39 0.19
39 40 0.18
39 41 0.17
39 42 0.16
39 43 0.15
39 44 0.13
39 45 0.12
39 46 0.11
39 47 0.1
39 48 0.09
39 49 0.08
40 0 0.07
40 1 0.09
40 2 0.1
40 3 0.11
40 4 0.12
40 5 0.13
40 6 0.14
40 7 0.15
40 8 0.16
40 9 0.17
40 10 0.18
40 11 0.19
40 12 0.2
40 13 0.21
40 14 0.22
40 15 0.23
40 16 0.24
40 17 0.26
40 18 0.27
40 19 0.28
40 20 0.29
40 21 0.3
40 22 0.3
40 23 0.3
40 24 0.3
40 25 0.31
40 26 0.31
40 27 0.3
40 28 0.29
40 29 0.29
40 30 0.28
40 31 0.27
40 32 0.26
40 33 0.25
40 34 0.24
40 35 0.23
40 36 0.22
40 37 0.21
40 38 0.19
40 39 0.18
40 40 0.17
40 41 0.16
40 42 0.15
40 43 0.14
40 44 0.13
40 45 0.12
40 46 0.11
40 47 0.1
40 48 0.09
40 49 0.07
41 0 0.07
41 1 0.08
41 2 0.09
41 3 0.1
41 4 0.11
41 5 0.12
41 6 0.13
41 7 0.14
41 8 0.15
41 9 0.16
41 10 0.17
41 11 0.18
41 12 0.18
41 13 0.19
41 14 0.2
41 15 0.21
41 16 0.22
41 17 0.24
41 18 0.24
41 19 0.25
41 20 0.26
41 21 0.27
41 22 0.27
41 23 0.27
41 24 0.28
41 25 0.28
41 26 0.28
41 27 0.28
41 28 0.27
41 29 0.26
41 30 0.25
41 31 0.25
41 32 0.24
41 33 0.23
41 34 0.22
41 35 0.21
41 36 0.2
41 37 0.19
41 38 0.18
41 39 0.17
41 40 0.16
41 41 0.15
41 42 0.14
41 43 0.13
41 44 0.12
41 45 0.11
41 46 0.1
41 47 0.09
41 48 0.08
41 49 0.07
42 0 0.07
42 1 0.08
42 2 0.09
42 3 0.1
42 4 0.11
42 5 0.12
42 6 0.13
42 7 0.13
42 8 0.14
42 9 0.15
42 10 0.16
42 11 0.17
42 12 0.17
42 13 0.18
42 14 0.19
42 15 0.2
42 16 0.21
42 17 0.22
42 18 0.22
42 19 0.23
42 20 0.24
42 21 0.24
42 22 0.25
42 23 0.25
42 24 0.25
42 25 0.26
42 26 0.26
42 27 0.25
42 28 0.25
42 29 0.24
42 30 0.23
42 31 0.23
42 32 0.22
42 33 0.21
42 34 0.21
42 35 0.2
42 36 0.19
42 37 0.18
42 38 0.17
42 39 0.16
42 40 0.15
42 41 0.14
42 42 0.13
42 43 0.12
42 44 0.11
42 45 0.11
42 46 0.1
42 47 0.09
42 48 0.08
42 49 0.07
43 0 0.07
43 1 0.08
43 2 0.09
43 3 0.1
43 4 0.1
43 5 0.11
43 6 0.12
43 7 0.13
43 8 0.13
43 9 0.14
43 10 0.15
43 11 0.16
43 12 0.16
43 13 0.17
43 14 0.18
43 15 0.19
43 16 0.19
43 17 0.2
43 18 0.21
43 19 0.21
43 20 0.22
43 21 0.22
43 22 0.23
43 23 0.23
43 24 0.23
43 25 0.23
43 26 0.23
43 27 0.23
43 28 0.22
43 29 0.22
43 30 0.21
43 31 0.21
43 32 0.2
43 33 0.2
43 34 0.19
43 35 0.18
43 36 0.18
43 37 0.17
43 38 0.16
43 39 0.15
43 40 0.14
43 41 0.13
43 42 0.13
43 43 0.12
43 44 0.11
43 45 0.1
43 46 0.09
43 47 0.09
43 48 0.08
43 49 0.07
44 0 0.07
44 1 0.07
44 2 0.08
44 3 0.09
44 4 0.1
44 5 0.1
44 6 0.11
44 7 0.12
44 8 0.12
44 9 0.13
44 10 0.14
44 11 0.14
44 12 0.15
44 13 0.16
44 14 0.16
44 15 0.17
44 16 0.18
44 17 0.18
44 18 0.19
44 19 0.19
44 20 0.2
44 21 0.2
44 22 0.21
44 23 0.21
44 24 0.21
44 25 0.21
44 26 0.21
44 27 0.21
44 28 0.2
44 29 0.2
44 30 0.19
44 31 0.19
44 32 0.18
44 33 0.18
44 34 0.17
44 35 0.17
44 36 0.16
44 37 0.15
44 38 0.15
44 39 0.14
44 40 0.13
44 41 0.12
44 42 0.12
44 43 0.11
44 44 0.1
44 45 0.09
44 46 0.09
44 47 0.08
44 48 0.07
44 49 0.06
45 0 0.06
45 1 0.07
45 2 0.08
45 3 0.09
45 4 0.09
45 5 0.1
45 6 0.1
45 7 0.11
45 8 0.12
45 9 0.12
45 10 0.13
45 11 0.13
45 12 0.14
45 13 0.14
45 14 0.15
45 15 0.16
45 16 0.16
45 17 0.17
45 18 0.17
45 19 0.18
45 20 0.18
45 21 0.18
45 22 0.19
45 23 0.19
45 24 0.19
45 25 0.19
45 26 0.19
45 27 0.19
45 28 0.18
45 29 0.18
45 30 0.17
45 31 0.17
45 32 0.17
45 33 0.16
45 34 0.16
45 35 0.15
45 36 0.15
45 37 0.14
45 38 0.13
45 39 0.13
45 40 0.12
45 41 0.11
45 42 0.11
45 43 0.1
45 44 0.1
45 45 0.09
45 46 0.08
45 47 0.08
45 48 0.07
45 49 0.06
46 0 0.06
46 1 0.07
46 2 0.07
46 3 0.08
46 4 0.08
46 5 0.09
46 6 0.1
46 7 0.1
46 8 0.11
46 9 0.11
46 10 0.11
46 11 0.12
46 12 0.12
46 13 0.13
46 14 0.13
46 15 0.14
46 16 0.14
46 17 0.15
46 18 0.15
46 19 0.16
46 20 0.16
46 21 0.16
46 22 0.16
46 23 0.17
46 24 0.17
46 25 0.17
46 26 0.17
46 27 0.16
46 28 0.16
46 29 0.16
46 30 0.15
46 31 0.15
46 32 0.15
46 33 0.14
46 34 0.14
46 35 0.14
46 36 0.13
46 37 0.13
46 38 0.12
46 39 0.12
46 40 0.11
46 41 0.1
46 42 0.1
46 43 0.09
46 44 0.09
46 45 0.08
46 46 0.08
46 47 0.07
46 48 0.07
46 49 0.06
47 0 0.06
47 1 0.06
47 2 0.07
47 3 0.07
47 4 0.08
47 5 0.08
47 6 0.09
47 7 0.09
47 8 0.1
47 9 0.1
47 10 0.1
47 11 0.11
47 12 0.11
47 13 0.11
47 14 0.12
47 15 0.13
47 16 0.13
47 17 0.13
47 18 0.13
47 19 0.14
47 20 0.14
47 21 0.14
47 22 0.14
47 23 0.15
47 24 0.15
47 25 0.15
47 26 0.15
47 27 0.15
47 28 0.15
47 29 0.14
47 30 0.14
47 31 0.14
47 32 0.13
47 33 0.13
47 34 0.13
47 35 0.12
47 36 0.12
47 37 0.11
47 38 0.11
47 39 0.11
47 40 0.1
47 41 0.1
47 42 0.09
47 43 0.09
47 44 0.08
47 45 0.08
47 46 0.07
47 47 0.07
47 48 0.06
47 49 0.06
48 0 0.06
48 1 0.06
48 2 0.06
48 3 0.07
48 4 0.07
48 5 0.07
48 6 0.08
48 7 0.08
48 8 0.09
48 9 0.09
48 10 0.09
48 11 0.1
48 12 0.1
48 13 0.1
48 14 0.11
48 15 0.11
48 16 0.11
48 17 0.12
48 18 0.12
48 19 0.12
48 20 0.13
48 21 0.13
48 22 0.13
48 23 0.13
48 24 0.13
48 25 0.13
48 26 0.13
48 27 0.13
48 28 0.13
48 29 0.13
48 30 0.13
48 31 0.12
48 32 0.12
48 33 0.12
48 34 0.12
48 35 0.11
48 36 0.11
48 37 0.1
48 38 0.1
48 39 0.1
48 40 0.09
48 41 0.09
48 42 0.08
48 43 0.08
48 44 0.07
48 45 0.07
48 46 0.07
48 47 0.06
48 48 0.06
48 49 0.05
49 0 0.05
49 1 0.06
49 2 0.06
49 3 0.06
49 4 0.07
49 5 0.07
49 6 0.07
49 7 0.08
49 8 0.08
49 9 0.08
49 10 0.08
49 11 0.09
49 12 0.09
49 13 0.09
49 14 0.1
49 15 0.1
49 16 0.1
49 17 0.1
49 18 0.11
49 19 0.11
49 20 0.11
49 21 0.11
49 22 0.11
49 23 0.11
49 24 0.12
49 25 0.12
49 26 0.12
49 27 0.12
49 28 0.12
49 29 0.11
49 30 0.11
49 31 0.11
49 32 0.11
49 33 0.1
49 34 0.1
49 35 0.1
49 36 0.1
49 37 0.09
49 38 0.09
49 39 0.09
49 40 0.08
49 41 0.08
49 42 0.07
49 43 0.07
49 44 0.07
49 45 0.06
49 46 0.06
49 47 0.06
49 48 0.05
49 49 0.05


==> data/heatmap_spatial_location_instre.dat <==

0 0 0.0064464141821112
0 1 0.008443401184178257
0 2 0.009704656132852188
0 3 0.010895841362155344
0 4 0.012051991731773114
0 5 0.013313246680447045
0 6 0.014679606208177137
0 7 0.016221140034334162
0 8 0.017832743579861962
0 9 0.01968959114318747
0 10 0.021861752443681465
0 11 0.02371860000700697
0 12 0.02533020355253477
0 13 0.027957818028938795
0 14 0.031426269137792104
0 15 0.0346494762288477
0 16 0.03745226500367866
0 17 0.04046526293662194
0 18 0.0432680517114529
0 19 0.04642118908313772
0 20 0.048908664120800194
0 21 0.05125599971972112
0 22 0.05370843989769821
0 23 0.05577549661913604
0 24 0.057807518480888484
0 25 0.05959429632484322
0 26 0.06110079529131486
0 27 0.06208177136250569
0 28 0.06334302631117962
0 29 0.0634130960305504
0 30 0.06379847948708965
0 31 0.06334302631117962
0 32 0.06250218967873034
0 33 0.06124093473005641
0 34 0.059769470623270156
0 35 0.05798269277931542
0 36 0.05581053147882143
0 37 0.05321795186210279
0 38 0.05108082542129419
0 39 0.048207966927092456
0 40 0.04519496899414918
0 41 0.0421819710612059
0 42 0.03836317135549872
0 43 0.03538520828224083
0 44 0.031391234278106715
0 45 0.027257120835231054
0 46 0.023438321129523876
0 47 0.020670567214378308
0 48 0.017342255544266546
0 49 0.011806747713975406

1 0 0.00910906351820061
1 1 0.01359352555793014
1 2 0.016746662929614967
1 3 0.019199103107592055
1 4 0.02189678730336685
1 5 0.02420908804260239
1 6 0.026766632799635637
1 7 0.029534386714781206
1 8 0.0325123497880391
1 9 0.03577059173878008
1 10 0.03916897312826262
1 11 0.04232211049994745
1 12 0.045615387310373824
1 13 0.049749500753249486
1 14 0.05489962512700137
1 15 0.05973443576358477
1 16 0.06435903724205584
1 17 0.06856322040430228
1 18 0.072522159548751
1 19 0.0768314472900536
1 20 0.08044003783764846
1 21 0.08404862838524332
1 22 0.08734190519566969
1 23 0.09021476368987143
1 24 0.09273727358721928
1 25 0.09466419086991557
1 26 0.0962057246960726
1 27 0.09746697964474653
1 28 0.09827278141751042
1 29 0.09760711908348807
1 30 0.09743194478506113
1 31 0.09648600357355569
1 32 0.09497950460708404
1 33 0.09252706442910696
1 34 0.08961917107521984
1 35 0.08685141716007427
1 36 0.08306765231405248
1 37 0.0792488526083453
1 38 0.07564026206075045
1 39 0.0714711137581894
1 40 0.06705672143783065
1 41 0.062011701643134916
1 42 0.05661633325158533
1 43 0.05171145289563115
1 44 0.046070840486283855
1 45 0.0397645657429142
1 46 0.03377360473671303
1 47 0.029184038117927337
1 48 0.023823704586063133
1 49 0.014013943874154784

2 0 0.010195144168447605
2 1 0.01615107031496339
2 2 0.020145044319097503
2 3 0.023788669726377745
2 4 0.02743229513365799
2 5 0.030795641663455137
2 6 0.03443926707073538
2 7 0.03843324107486949
2 8 0.04267245909680132
2 9 0.04698174683810391
2 10 0.05174648775531654
2 11 0.05602074063693375
2 12 0.06096065585257331
2 13 0.06625091966506674
2 14 0.07245208982938023
2 15 0.07893353887117682
2 16 0.08495953473706337
2 17 0.09038993798829836
2 18 0.09582034123953334
2 19 0.10111060505202676
2 20 0.1055950670917563
2 21 0.10976421539431734
2 22 0.11337280594191221
2 23 0.11680622219108013
2 24 0.11964404582559647
2 25 0.12174613740671969
2 26 0.12314753179413516
2 27 0.124128507865326
2 28 0.12426864730406754
2 29 0.12255193917948358
2 30 0.12181620712609045
2 31 0.12048488245804576
2 32 0.11831272115755176
2 33 0.11484427004869846
2 34 0.1109904354833059
2 35 0.10696142661948639
2 36 0.10230179028132992
2 37 0.09718670076726342
2 38 0.09245699470973619
2 39 0.08681638230038889
2 40 0.08117576989104158
2 41 0.07507970430578426
2 42 0.06828294152681919
2 43 0.06176645762533721
2 44 0.05475948568825982
2 45 0.04740216515432856
2 46 0.040325123497880394
2 47 0.03440423221105
2 48 0.027712574011141085
2 49 0.01576568685842413

3 0 0.011561503696177696
3 1 0.018393301334828156
3 2 0.023473355989209264
3 3 0.02799285288862418
3 4 0.0327926286655222
3 5 0.03759240444242021
3 6 0.04228707564026206
3 7 0.047297060575272394
3 8 0.05279753354587815
3 9 0.05864835511333777
3 10 0.06484952527765127
3 11 0.07027992852888625
3 12 0.07655116841257051
3 13 0.08306765231405248
3 14 0.09038993798829836
3 15 0.09774725852222962
3 16 0.10517464877553165
3 17 0.1117612023963844
3 18 0.11827768629786638
3 19 0.12461899590092142
3 20 0.13025960831026873
3 21 0.13502434922748136
3 22 0.13922853238972777
3 23 0.1434327155519742
3 24 0.1464457134849175
3 25 0.1485828399257261
3 26 0.1499491994534562
3 27 0.15093017552464702
3 28 0.1507199663665347
3 29 0.14893318852257997
3 30 0.147216480397996
3 31 0.14518445853624357
3 32 0.14231160004204182
3 33 0.13789720772168307
3 34 0.13288722278667273
3 35 0.12752688925480854
3 36 0.12157096310829275
3 37 0.11519461864555232
3 38 0.10892337876186806
3 39 0.10177626738604911
3 40 0.09459412115054479
3 41 0.08737694005535508
3 42 0.07910871316960376
3 43 0.07105069544196475
3 44 0.06267736397715727
3 45 0.05391864905581053
3 46 0.04603580562659847
3 47 0.03902883368952107
3 48 0.030970815961882073
3 49 0.01737729040395193

4 0 0.012332270609256209
4 1 0.01993483516098518
4 2 0.026100970465613285
4 3 0.031776617734645976
4 4 0.03794275303927408
4 5 0.04365343516799215
4 6 0.04950425673545177
4 7 0.055670392040079876
4 8 0.06250218967873034
4 9 0.06982447535297621
4 10 0.07732193532564902
4 11 0.08446904670146796
4 12 0.09193147181445538
4 13 0.1002347335598921
4 14 0.10906351820060961
4 15 0.11862803489472025
4 16 0.12784220299197702
4 17 0.13572504642118907
4 18 0.1437480292891427
4 19 0.15117541954244473
4 20 0.15783204288266825
4 21 0.1636828644501279
4 22 0.16858774480608205
4 23 0.17349262516203623
4 24 0.17685597169183337
4 25 0.17906316785201276
4 26 0.18035945766037206
4 27 0.1808499456959675
4 28 0.18018428336194514
4 29 0.17825736607924886
4 30 0.1759450653400133
4 31 0.17286199768769925
4 32 0.1684476053673405
4 33 0.16252671408051012
4 34 0.15646568335493816
4 35 0.14959885085660232
4 36 0.14217146060330027
4 37 0.1340784080159759
4 38 0.12612549486739305
4 39 0.11743684966541709
4 40 0.10839785586658725
4 41 0.09963914094524051
4 42 0.0897593105139614
4 43 0.08082542129418771
4 44 0.07136600917913324
4 45 0.060995690712258695
4 46 0.051816557474687316
4 47 0.04389867918578986
4 48 0.03468451108853309
4 49 0.019339242546333603

5 0 0.013313246680447045
5 1 0.021616508425883755
5 2 0.028097957467680342
5 3 0.03471954594821848
5 4 0.04158637844655432
5 5 0.048243001786777845
5 6 0.055074799425428304
5 7 0.062046736502820304
5 8 0.06996461479171776
5 9 0.07865325999369373
5 10 0.08716673089724275
5 11 0.09603055039764566
5 12 0.10517464877553165
5 13 0.11522965350523771
5 14 0.12595032056896613
5 15 0.13716147566828996
5 16 0.1477770381529622
5 17 0.15695617139053358
5 18 0.1665557229443296
5 19 0.17548961216410328
5 20 0.18333742073362996
5 21 0.19037942753039275
5 22 0.1964054233962793
5 23 0.20218617524436813
5 24 0.20621518410818765
5 25 0.20800196195214238
5 26 0.209053007742704
5 27 0.20915811232176015
5 28 0.20831727568931085
5 29 0.20558455663385067
5 30 0.20243141926216585
5 31 0.19847248011771712
5 32 0.19300704200679678
5 33 0.1861402095084609
5 34 0.17899309813264197
5 35 0.1708299758259468
5 36 0.16217636548365624
5 37 0.15236660477174788
5 38 0.14252180920015414
5 39 0.13260694390918965
5 40 0.12209648600357356
5 41 0.11158602809795747
5 42 0.1004799775776898
5 43 0.08996951967207371
5 44 0.07893353887117682
5 45 0.06754720947342606
5 46 0.05686157726938303
5 47 0.04771747889149704
5 48 0.03731212556493711
5 49 0.02053042777563676

6 0 0.014119048453210945
6 1 0.02315804225204078
6 2 0.03065550222471359
6 3 0.037837648460217914
6 4 0.045615387310373824
6 5 0.05314788214273202
6 6 0.060995690712258695
6 7 0.0684931506849315
6 8 0.07735697018533441
6 9 0.08716673089724275
6 10 0.09718670076726342
6 11 0.10724170549696949
6 12 0.11764705882352941
6 13 0.1290333882212802
6 14 0.141330623970851
6 15 0.15457380093192727
6 16 0.16697614126055424
6 17 0.17804715692113654
6 18 0.18908313772203342
6 19 0.19938338646953718
6 20 0.2084574151280524
6 21 0.21588480538135446
6 22 0.22292681217811722
6 23 0.22933819150054305
6 24 0.23399782783869952
6 25 0.23613495427950812
6 26 0.23701082577164279
6 27 0.23704586063132818
6 28 0.235854675402025
6 29 0.23242125915285708
6 30 0.2280769365518691
6 31 0.22324212591528572
6 32 0.21658550257506218
6 33 0.20856251970710857
6 34 0.20004904880355953
6 35 0.1904845321094489
6 36 0.18039449252005746
6 37 0.16893809340293592
6 38 0.157446659426129
6 39 0.14542970255404128
6 40 0.13376309427880742
6 41 0.12188627684546123
6 42 0.10955400623620502
6 43 0.09785236310128578
6 44 0.08555512735171496
6 45 0.07318782188277335
6 46 0.061451143888168726
6 47 0.05171145289563115
6 48 0.04025505377850962
6 49 0.022036926742108397

7 0 0.015135059384087166
7 1 0.025049924675051675
7 2 0.03328311670111761
7 3 0.04116596013032968
7 4 0.05020495392915952
7 5 0.058928633990820864
7 6 0.06793259292996531
7 7 0.07637599411414357
7 8 0.08664120800196196
7 9 0.09732684020600497
7 10 0.10867813474407036
7 11 0.12027467329993344
7 12 0.13176610727674035
7 13 0.14528956311529972
7 14 0.15884805381354447
7 15 0.17363276460077778
7 16 0.18796202221210104
7 17 0.20053953683915496
7 18 0.2132922257646358
7 19 0.22464352030270118
7 20 0.23501383876957574
7 21 0.24324703079564167
7 22 0.2509196650667414
7 23 0.2576813929860211
7 24 0.26244613390323374
7 25 0.265003678660267
7 26 0.26577444557334545
7 27 0.26552920155554777
7 28 0.26430298146655923
7 29 0.26037907718179587
7 30 0.25543916196615635
7 31 0.24920295694215744
7 32 0.24198577584696773
7 33 0.23249132887222787
7 34 0.2224713590022072
7 35 0.21112006446414183
7 36 0.19938338646953718
7 37 0.18652559296500018
7 38 0.17370283432014855
7 39 0.16021441334127456
7 40 0.1469712363801983
7 41 0.13344778054163894
7 42 0.11960901096591108
7 43 0.10678625232105945
7 44 0.09319272676312931
7 45 0.07914374802928914
7 46 0.06628595452475212
7 47 0.05602074063693375
7 48 0.04344322600987983
7 49 0.023543425708580038

8 0 0.016081000595592615
8 1 0.0265914585012087
8 2 0.03587569631783625
8 3 0.04449427180044144
8 4 0.05482955540763059
8 5 0.06411379322425814
8 6 0.07392355393616648
8 7 0.08303261745436709
8 8 0.09497950460708404
8 9 0.10699646147917177
8 10 0.11964404582559647
8 11 0.132186525592965
8 12 0.14599026030900747
8 13 0.16112531969309463
8 14 0.1759450653400133
8 15 0.19213117051466208
8 16 0.20835231054899625
8 17 0.22250639386189258
8 18 0.23704586063132818
8 19 0.2502540027327191
8 20 0.2620257155870091
8 21 0.27099463966646814
8 22 0.27929790141190486
8 23 0.2869355008233192
8 24 0.2923659040745542
8 25 0.2952737974284413
8 26 0.29639491293837367
8 27 0.29625477349963214
8 28 0.2946782048137897
8 29 0.29005360333531865
8 30 0.2842728514872298
8 31 0.27667028693550083
8 32 0.26857723434817643
8 33 0.25722593981011105
8 34 0.24618995900921417
8 35 0.2335423746627895
8 36 0.22008898854360087
8 37 0.2052692428966822
8 38 0.19065970640787583
8 39 0.17559471674315943
8 40 0.16045965735907228
8 41 0.14542970255404128
8 42 0.12983918999404406
8 43 0.11554496724240619
8 44 0.10090039589391445
8 45 0.0854149879129734
8 46 0.0714711137581894
8 47 0.06001471464106786
8 48 0.046526293662193886
8 49 0.0249798549556809

9 0 0.017097011526468836
9 1 0.02823809690642189
9 2 0.0381529621973864
9 3 0.04747223487369933
9 4 0.05854325053428161
9 5 0.0688084644221
9 6 0.0795291314858284
9 7 0.0897593105139614
9 8 0.10279227831692533
9 9 0.11614055985705778
9 10 0.13022457345058333
9 11 0.1443085870441089
9 12 0.15926847212976913
9 13 0.17647058823529413
9 14 0.19328732088427986
9 15 0.21154048278036647
9 16 0.22937322636022842
9 17 0.24548926181550643
9 18 0.2619206110079529
9 19 0.27628490347896156
9 20 0.2891426969834986
9 21 0.2995130154503731
9 22 0.30914760186385454
9 23 0.3172056195914935
9 24 0.32291630172021163
9 25 0.32624461339032335
9 26 0.32712048488245804
9 27 0.32719055460182883
9 28 0.3254037767578741
9 29 0.32042882668254913
9 30 0.31391234278106717
9 31 0.305749220474372
9 32 0.2962197386399468
9 33 0.28322180569666816
9 34 0.27067932592929966
9 35 0.2563851031776618
9 36 0.24125004379357462
9 37 0.22401289282836423
9 38 0.20733629961812003
9 39 0.1902042532319658
9 40 0.17331745086360928
9 41 0.15671092737273587
9 42 0.13950881126721087
9 43 0.12388326384752829
9 44 0.10780226325193568
9 45 0.09105560032232071
9 46 0.07609571523666048
9 47 0.06358827032897733
9 48 0.049259012717654066
9 49 0.026556423641523316

10 0 0.018288196755771993
10 1 0.029989839890691237
10 2 0.040395193217251164
10 3 0.050345093367901064
10 4 0.06222191080124724
10 5 0.07371334477805416
10 6 0.08530988333391724
10 7 0.09638089899449953
10 8 0.1104298777283397
10 9 0.12489927477840451
10 10 0.1405248221980871
10 11 0.15601023017902813
10 12 0.17254668395053077
10 13 0.1910100550047297
10 14 0.20943839119924323
10 15 0.22965350523771152
10 16 0.24920295694215744
10 17 0.26717583996076094
10 18 0.28623480362961146
10 19 0.3024559436639456
10 20 0.31664506183652735
10 21 0.32848684441018816
10 22 0.3389272325964334
10 23 0.3475458080790386
10 24 0.35371194338366674
10 25 0.3578810916862278
10 26 0.35854675402025016
10 27 0.3587569631783625
10 28 0.35637459271975613
10 29 0.3509441894685212
10 30 0.343411694636163
10 31 0.33447780541638933
10 32 0.32365203377360474
10 33 0.30911256700416917
10 34 0.2950285534106436
10 35 0.2789825876747364
10 36 0.2618855761482675
10 37 0.24254633360193392
10 38 0.224082962547735
10 39 0.20519917317731143
10 40 0.18610517464877555
10 41 0.16802718705111586
10 42 0.14956381599691693
10 43 0.1324668044704481
10 44 0.11487930490838384
10 45 0.09662614301229723
10 46 0.08103563045230004
10 47 0.06747713975405528
10 48 0.05244718494902428
10 49 0.028168027187051116

11 0 0.01947938198507515
11 1 0.031846687454016746
11 2 0.04277756367585748
11 3 0.05367340503801282
11 4 0.06642609396349368
11 5 0.07868829485337911
11 6 0.0910906351820061
11 7 0.10331780121220614
11 8 0.11834775601723715
11 9 0.13414847773534666
11 10 0.15093017552464702
11 11 0.1678870476123743
11 12 0.1861752443681463
11 13 0.2060750446694461
11 14 0.22629015870791439
11 15 0.24857232946782049
11 16 0.27011876817433345
11 17 0.29033388221280176
11 18 0.31181025119994393
11 19 0.3304487965525698
11 20 0.34663490172721856
11 21 0.3602984970045195
11 22 0.371930070420068
11 23 0.3810040990785832
11 24 0.3879059664366044
11 25 0.3919700101601093
11 26 0.39242546333601935
11 27 0.39267070735381704
11 28 0.3898328837193007
11 29 0.3836317135549872
11 30 0.37522334723049433
11 31 0.3645727498861367
11 32 0.35318642048838594
11 33 0.33654486213782714
11 34 0.32098938443751535
11 35 0.3029814665592264
11 36 0.28350208457415127
11 37 0.2616052972707844
11 38 0.2414952878113723
11 39 0.22012402340328627
11 40 0.19941842132922258
11 41 0.17965876046666432
11 42 0.1595837858669376
11 43 0.14098027537399713
11 44 0.12202641628420278
11 45 0.10240689486038608
11 46 0.0856952667904565
11 47 0.07080545142416704
11 48 0.055144869144799075
11 49 0.029989839890691237

12 0 0.02088077637249063
12 1 0.03384367445608381
12 2 0.04547524787163228
12 3 0.057141856146866135
12 4 0.07059524226605472
12 5 0.08376834950776021
12 6 0.0972918053463196
12 7 0.11035980800896893
12 8 0.12633570402550537
12 9 0.14395823844725503
12 10 0.16221140034334164
12 11 0.18035945766037206
12 12 0.20025925796167188
12 13 0.22180569666818484
12 14 0.24380758855060786
12 15 0.268086746312581
12 16 0.2915601023017903
12 17 0.3138422730616964
12 18 0.3375959079283887
12 19 0.35861682373962095
12 20 0.3766948113372806
12 21 0.39126931296640155
12 22 0.4042672459096801
12 23 0.4140770066215885
12 24 0.4217146060330028
12 25 0.42654941666958623
12 26 0.4268647304067547
12 27 0.4272150790036086
12 28 0.423991871912553
12 29 0.4177556668885541
12 30 0.4084714290719266
12 31 0.39676978593700735
12 32 0.3835616438356164
12 33 0.3650982727814175
12 34 0.3476158777984094
12 35 0.3275409031986827
12 36 0.3059243947727989
12 37 0.28168027187051115
12 38 0.2594681708299758
12 39 0.2356795011035981
12 40 0.2125564937112427
12 41 0.19132536874189818
12 42 0.16963879059664366
12 43 0.14984409487440004
12 44 0.1292435973793925
12 45 0.10829275128753109
12 46 0.09017972883018603
12 47 0.07441404197176191
12 48 0.057807518480888484
12 49 0.03163647829590442

13 0 0.02189678730336685
13 1 0.03535017342255544
13 2 0.04750726973338472
13 3 0.0599096100620117
13 4 0.07399362365553726
13 5 0.08804260238937743
13 6 0.10268717373786918
13 7 0.11719160564761938
13 8 0.13467400063062748
13 9 0.15401324317696108
13 10 0.17335248572329467
13 11 0.19286690256805522
13 12 0.21434327155519742
13 13 0.23816697614126056
13 14 0.2624110990435483
13 15 0.28945801072066707
13 16 0.31471814455383107
13 17 0.3393126160529727
13 18 0.3650982727814175
13 19 0.3887117682093683
13 20 0.40899695196720737
13 21 0.42570858003713696
13 22 0.440107907367831
13 23 0.45044319097502017
13 24 0.4586063132817153
13 25 0.46389657709420873
13 26 0.46431699541043336
13 27 0.4645272045685457
13 28 0.4606733700031531
13 29 0.45422695582104194
13 30 0.4436464281960551
13 31 0.4306835301124619
13 32 0.4154433661493186
13 33 0.3954034264092772
13 34 0.3760641838629436
13 35 0.3538170479627229
13 36 0.32999334337665975
13 37 0.3036471288932488
13 38 0.27873734365693864
13 39 0.2522509897347861
13 40 0.2270258907613075
13 41 0.20432330168517676
13 42 0.1808149108362821
13 43 0.15926847212976913
13 44 0.13684616193112148
13 45 0.11484427004869846
13 46 0.09578530637984795
13 47 0.07865325999369373
13 48 0.060925620992887924
13 49 0.03328311670111761

14 0 0.02245734505833304
14 1 0.03640121921311705
14 2 0.04908383841922713
14 3 0.06225694566093263
14 4 0.0771117261675367
14 5 0.09186140209508462
14 6 0.1074519146550818
14 7 0.12286725291665207
14 8 0.1418561468661318
14 9 0.16256174894019548
14 10 0.18344252531268612
14 11 0.20442840626423292
14 12 0.22825211085029604
14 13 0.2539326629996847
14 14 0.2801737729040395
14 15 0.3093227761622815
14 16 0.3372455593315349
14 17 0.36355673895526047
14 18 0.39214518445853624
14 19 0.41800091090635183
14 20 0.44077356970185333
14 21 0.4593420453351084
14 22 0.47458220929825173
14 23 0.4863889570122272
14 24 0.4952878113723155
14 25 0.5016291209753705
14 26 0.5016641558350559
14 27 0.501313807238202
14 28 0.49693444977752865
14 29 0.48992747784045126
14 30 0.4784360438636443
14 31 0.4645622394282311
14 32 0.4472550187436499
14 33 0.4250779525628
14 34 0.4032862698384893
14 35 0.37858669376029147
14 36 0.35290614161090283
14 37 0.32414252180920017
14 38 0.296149668920576
14 39 0.2675962582769856
14 40 0.24023403286269837
14 41 0.2157096310829275
14 42 0.1904845321094489
14 43 0.1673965595767789
14 44 0.14353782013103036
14 45 0.12069509161615807
14 46 0.10076025645517289
14 47 0.08261219913814245
14 48 0.06386854920646043
14 49 0.03471954594821848

15 0 0.023333216550467717
15 1 0.03748729986336405
15 2 0.05073047682444032
15 3 0.06442910696142662
15 4 0.07984444522299688
15 5 0.09546999264267947
15 6 0.11218162071260905
15 7 0.12868303962442632
15 8 0.14907332796132153
15 9 0.17128542900185684
15 10 0.19416319237641452
15 11 0.21718109518971376
15 12 0.24265143818099008
15 13 0.26987352415653576
15 14 0.2980065164839015
15 15 0.32918754160389585
15 16 0.35938759065269943
15 17 0.3887468030690537
15 18 0.4199278281890481
15 19 0.44820095995515535
15 20 0.4736713029464317
15 21 0.4938163472655292
15 22 0.5106681147742004
15 23 0.522860245944715
15 24 0.5327400763759941
15 25 0.5401674666292962
15 26 0.5401674666292962
15 27 0.5400273271905546
15 28 0.535718039449252
15 29 0.5277300914409838
15 30 0.5155029254107837
15 31 0.5003328311670112
15 32 0.4814490417965876
15 33 0.4569246400168167
15 34 0.43268051711452893
15 35 0.4056336054374102
15 36 0.37736047367130293
15 37 0.346669936586904
15 38 0.3165399572574712
15 39 0.2850085835406229
15 40 0.25515888308867324
15 41 0.22821707599061067
15 42 0.20106505973443575
15 43 0.17583996076095715
15 44 0.15082507094559086
15 45 0.12696633149984235
15 46 0.10552499737238552
15 47 0.08643099884384962
15 48 0.06691658199908909
15 49 0.03643625407280244

16 0 0.024174053182917002
16 1 0.0389587639701503
16 2 0.052867603265248926
16 3 0.0671618260168868
16 4 0.08317275689310864
16 5 0.0994289317871282
16 6 0.11722664050730477
16 7 0.13446379147251517
16 8 0.15611533475808428
16 9 0.17983393476509127
16 10 0.20432330168517676
16 11 0.2286024594471499
16 12 0.2557194408436394
16 13 0.28476333952282523
16 14 0.314893318852258
16 15 0.34779105209683636
16 16 0.3803734716042462
16 17 0.4116946361629822
16 18 0.4451178923028413
16 19 0.47542304593070106
16 20 0.5029954805031006
16 21 0.5248221980870966
16 22 0.5434257085800371
16 23 0.5562835020845741
16 24 0.5667589251305049
16 25 0.5743264548225484
16 26 0.5748519777178293
16 27 0.5748519777178293
16 28 0.5700171670812458
16 29 0.5612584521598991
16 30 0.547945205479452
16 31 0.5317240654451179
16 32 0.5114038468275934
16 33 0.4857933643975756
16 34 0.4596223242125915
16 35 0.430333181515608
16 36 0.39988788844900675
16 37 0.3664646323091476
16 38 0.3342325613985916
16 39 0.3005640612409347
16 40 0.26833199033037874
16 41 0.23956837052867602
16 42 0.21094489016571488
16 43 0.18410818764670847
16 44 0.15783204288266825
16 45 0.1324668044704481
16 46 0.10976421539431734
16 47 0.0897593105139614
16 48 0.06926391759801002
16 49 0.037697509021476366

17 0 0.025190064113793223
17 1 0.04064043723504887
17 2 0.055039764565742916
17 3 0.06992957993203237
17 4 0.08643099884384962
17 5 0.10310759205409382
17 6 0.12181620712609045
17 7 0.14010440388186246
17 8 0.16312230669516167
17 9 0.1880320919314718
17 10 0.21427320183582665
17 11 0.23984864940615913
17 12 0.2686473040675472
17 13 0.30000350348596855
17 14 0.33318151560803
17 15 0.3678309918368777
17 16 0.4024103983463546
17 17 0.43618400308306765
17 18 0.47198962968153313
17 19 0.5047472234873699
17 20 0.5348421679571174
17 21 0.5581753845075851
17 22 0.5784255334057387
17 23 0.5925445818589496
17 24 0.6035104929404758
17 25 0.6113583015100025
17 26 0.6125144518796202
17 27 0.6124093473005641
17 28 0.607329292646183
17 29 0.5979049153908138
17 30 0.5833304137616929
17 31 0.5656378096205724
17 32 0.543776057176891
17 33 0.5161685877448061
17 34 0.48758014224153035
17 35 0.4563991171215359
17 36 0.422905791262306
17 37 0.3868198857863574
17 38 0.3513646077847458
17 39 0.3154188417475388
17 40 0.2805941912202642
17 41 0.25021896787303366
17 42 0.2199838839645447
17 43 0.1916056476193813
17 44 0.16434852678415024
17 45 0.1378271380023123
17 46 0.11414357285499072
17 47 0.09326279648250009
17 48 0.0719966366534702
17 49 0.039239042847633396

18 0 0.02592579616718635
18 1 0.04158637844655432
18 2 0.05654626353221456
18 3 0.07196160179378482
18 4 0.08877833444277056
18 5 0.10584031110955401
18 6 0.125214588515573
18 7 0.14451879620222122
18 8 0.16862277966576744
18 9 0.1947587849910661
18 10 0.22187576638755563
18 11 0.24871246890656204
18 12 0.2789125179553656
18 13 0.31149493746277546
18 14 0.34649476228847703
18 15 0.3829660512209649
18 16 0.41929720071471116
18 17 0.45562835020845743
18 18 0.49364117296710225
18 19 0.5287811372315454
18 20 0.5608029989839891
18 21 0.5855376099218723
18 22 0.6074343972252391
18 23 0.6227446309077532
18 24 0.6342360648845602
18 25 0.6433100935430753
18 26 0.6450968713870301
18 27 0.6446414182111201
18 28 0.6393511543986267
18 29 0.6293311845286059
18 30 0.6134253582314403
18 31 0.5947868128788144
18 32 0.5714535963283467
18 33 0.5427950811057002
18 34 0.5121395788809866
18 35 0.4787863924604982
18 36 0.4427004869845496
18 37 0.40458255964684864
18 38 0.36688505062537224
18 39 0.32848684441018816
18 40 0.29159513716147567
18 41 0.25950320568966123
18 42 0.22772658795501524
18 43 0.19805206180149248
18 44 0.16977893003538522
18 45 0.1426969834985811
18 46 0.118242651438181
18 47 0.0962057246960726
18 48 0.0741687979539642
18 49 0.04053533265599271

19 0 0.02638124934309638
19 1 0.042357145359632836
19 2 0.05749220474372
19 3 0.07339803104088569
19 4 0.0905300774270399
19 5 0.10818764670847493
19 6 0.12833269102757244
19 7 0.148302561048243
19 8 0.17331745086360928
19 9 0.20060960655852572
19 10 0.22909294748274533
19 11 0.2571208352310549
19 12 0.28889745296570085
19 13 0.32277616228147005
19 14 0.35914234663490174
19 15 0.39743544827102967
19 16 0.43530813159093296
19 17 0.47346109378831935
19 18 0.5129103457940651
19 19 0.5498020530427775
19 20 0.5837858669376029
19 21 0.6105174648775532
19 22 0.6336404722699086
19 23 0.6502469957607819
19 24 0.6628245103878359
19 25 0.6721087482044634
19 26 0.6738955260484182
19 27 0.6735451774515643
19 28 0.6680096696212732
19 29 0.6576393511543986
19 30 0.6415583505588061
19 31 0.6214133062397085
19 32 0.5967487650211961
19 33 0.5664786462530218
19 34 0.5340714010440388
19 35 0.4992467505167642
19 36 0.46137406719686086
19 37 0.4212941877167782
19 38 0.38212521458851556
19 39 0.3412044984759836
19 40 0.3027712574011141
19 41 0.26857723434817643
19 42 0.23550432680517114
19 43 0.20425323196580597
19 44 0.1751742984269348
19 45 0.14728655011736677
19 46 0.1217111025470343
19 47 0.09904354833058894
19 48 0.07634095925445819
19 49 0.042006796762778964

20 0 0.026766632799635637
20 1 0.04330308657113828
20 2 0.058788494552079316
20 3 0.07507970430578426
20 4 0.09256209928879235
20 5 0.11078022632519356
20 6 0.13176610727674035
20 7 0.1523315699120625
20 8 0.17801212206145114
20 9 0.20614511438881689
20 10 0.2359247451213958
20 11 0.2659846547314578
20 12 0.29940791087131696
20 13 0.33433766597764775
20 14 0.37189503556038256
20 15 0.41116911326770134
20 16 0.4505132606943909
20 17 0.4900676172791928
20 18 0.530918263672354
20 19 0.5691763304487966
20 20 0.6044213992922959
20 21 0.6319938338646953
20 22 0.6566934099428932
20 23 0.6740006306274743
20 24 0.6871737378691798
20 25 0.6965630802648636
20 26 0.698595102126616
20 27 0.6980695792313352
20 28 0.6922537925235609
20 29 0.6808674631258101
20 30 0.6648565322495883
20 31 0.6435203027011877
20 32 0.6177696808324282
20 33 0.5866587254318046
20 34 0.5523946326594962
20 35 0.5159934134463792
20 36 0.4763689871422065
20 37 0.434677504116596
20 38 0.3938969274428056
20 39 0.351469712363802
20 40 0.31149493746277546
20 41 0.2760396594611639
20 42 0.24163542725011386
20 43 0.20964860035735558
20 44 0.17965876046666432
20 45 0.1507199663665347
20 46 0.12444382160249448
20 47 0.10121570963108292
20 48 0.07798759765967138
20 49 0.04260238937743054

21 0 0.02718705111586028
21 1 0.043968748905160636
21 2 0.05952422660547244
21 3 0.07613075009634586
21 4 0.0937883193777809
21 5 0.11249693444977753
21 6 0.13425358231440282
21 7 0.15534456784500578
21 8 0.18200609606558527
21 9 0.21073468100760256
21 10 0.24086466033703535
21 11 0.27229092947482747
21 12 0.3070805451424167
21 13 0.34344672949584837
21 14 0.3820201100094594
21 15 0.4231160004204183
21 16 0.46414182111200647
21 17 0.5052377115229654
21 18 0.547034299127632
21 19 0.5866236905721193
21 20 0.6231300143642925
21 21 0.6514031461303997
21 22 0.6767333496829345
21 23 0.6949865115790211
21 24 0.7085800371369513
21 25 0.7180394492520057
21 26 0.7196510527975335
21 27 0.7196510527975335
21 28 0.7136951266510178
21 29 0.7020635532354693
21 30 0.6853519251655397
21 31 0.6635252075815437
21 32 0.6366184353431664
21 33 0.6045615387310374
21 34 0.5693164698875381
21 35 0.5316189608660618
21 36 0.49104859335038364
21 37 0.4478506113583015
21 38 0.4056686402970956
21 39 0.3618400308306765
21 40 0.3200084083663245
21 41 0.2831867708369828
21 42 0.24808184143222506
21 43 0.2148687944504782
21 44 0.18410818764670847
21 45 0.1544686963528711
21 46 0.12756192411449394
21 47 0.10359808008968924
21 48 0.07973934064394073
21 49 0.04354833058893599

22 0 0.027362225414287216
22 1 0.04428406264232912
22 2 0.06001471464106786
22 3 0.07704165644816592
22 4 0.09494446974739866
22 5 0.11410853799530533
22 6 0.1361804995970991
22 7 0.15765686858424133
22 8 0.18487895455978698
22 9 0.21430823669551202
22 10 0.24541919209613566
22 11 0.2773709841292086
22 12 0.31289633185019095
22 13 0.34996321339733033
22 14 0.3895175699821322
22 15 0.43159443646428197
22 16 0.47381144238517325
22 17 0.5162386574641769
22 18 0.558806011981922
22 19 0.5992362400588586
22 20 0.6364082261850541
22 21 0.6652419157061276
22 22 0.6916231650492239
22 23 0.7099814315243668
22 24 0.7239603405388362
22 25 0.7335949269523175
22 26 0.7353817047962723
22 27 0.7354868093753284
22 28 0.7298461969659812
22 29 0.7173737869179834
22 30 0.6999264267946607
22 31 0.6777843954734961
22 32 0.6502820306204674
22 33 0.6178047156921137
22 34 0.5817888799355359
22 35 0.5430403251234979
22 36 0.5011386329397751
22 37 0.45657429141996286
22 38 0.41327120484882457
22 39 0.36874189818869774
22 40 0.3256840556353572
22 41 0.28809165119293695
22 42 0.2522860245944715
22 43 0.2184073152787023
22 44 0.18719125529902253
22 45 0.15695617139053358
22 46 0.1294888413971902
22 47 0.10513961391584627
22 48 0.08082542129418771
22 49 0.04428406264232912

23 0 0.027537399712714152
23 1 0.044634411239182985
23 2 0.060435132957292505
23 3 0.07732193532564902
23 4 0.09543495778299407
23 5 0.11473916546964229
23 6 0.13712644080860456
23 7 0.15888308867322987
23 8 0.18607013978909015
23 9 0.21605997967978138
23 10 0.24787163227411274
23 11 0.28069929579932035
23 12 0.3170304452930666
23 13 0.3544827102967453
23 14 0.39533335668990643
23 15 0.4383561643835616
23 16 0.480853449181936
23 17 0.5243667449111866
23 18 0.5675296920435834
23 19 0.6087657218932838
23 20 0.6462880566163333
23 21 0.675962582769856
23 22 0.702939424727604
23 23 0.7211225169043198
23 24 0.7356619836737553
23 25 0.745857127842203
23 26 0.7482394983008093
23 27 0.7483796377395509
23 28 0.7430543390673721
23 29 0.7304768244403181
23 30 0.7130294643169954
23 31 0.6905020495392916
23 32 0.662018708615072
23 33 0.6291209753704936
23 34 0.5925095469992643
23 35 0.5534807133097432
23 36 0.5105630101951442
23 37 0.4652979714816242
23 38 0.420733629961812
23 39 0.3751532775111236
23 40 0.3313597029043899
23 41 0.2927512875310934
23 42 0.2563851031776618
23 43 0.22173562694881407
23 44 0.18995900921416808
23 45 0.15919840241039834
23 46 0.1313456889605157
23 47 0.10657604316294714
23 48 0.08173632764600777
23 49 0.04498475983603686

24 0 0.027502364853028764
24 1 0.04470448095855376
24 2 0.060365063237921734
24 3 0.0773920050450198
24 4 0.09578530637984795
24 5 0.11529972322460849
24 6 0.1377921031426269
24 7 0.15961882072662298
24 8 0.18694601128122482
24 9 0.217111025470343
24 10 0.24972847983743826
24 11 0.2829765616788705
24 12 0.32004344322600986
24 13 0.3574957082296885
24 14 0.3990120169568721
24 15 0.4422450338086396
24 16 0.485197771782924
24 17 0.52920155554777
24 18 0.5722243632414252
24 19 0.6135304628104964
24 20 0.651788529586939
24 21 0.6818834740566864
24 22 0.7090354903128613
24 23 0.7274287916476895
24 24 0.7421784675752373
24 25 0.7524086466033704
24 26 0.755001226220089
24 27 0.7553515748169428
24 28 0.7504116596013033
24 29 0.7379392495533056
24 30 0.720596994009039
24 31 0.6977542654941667
24 32 0.6693059594296324
24 33 0.636127947307571
24 34 0.5990260309007462
24 35 0.5595767788950006
24 36 0.5160284483060645
24 37 0.4702028518375784
24 38 0.4252531268612269
24 39 0.3788319377780892
24 40 0.3343026311179624
24 41 0.29541393686718287
24 42 0.2588725782153242
24 43 0.22331219563465649
24 44 0.19111515958378586
24 45 0.16000420418316225
24 46 0.13201135129453806
24 47 0.10710156605822793
24 48 0.08208667624286164
24 49 0.04547524787163228

25 0 0.02743229513365799
25 1 0.04473951581823915
25 2 0.060365063237921734
25 3 0.07732193532564902
25 4 0.09554006236205025
25 5 0.11505447920681078
25 6 0.1375818939845146
25 7 0.1595837858669376
25 8 0.18705111586028098
25 9 0.2176365483656238
25 10 0.25021896787303366
25 11 0.2835371194338367
25 12 0.3208842798584592
25 13 0.35854675402025016
25 14 0.40069369022177065
25 15 0.4438566373541674
25 16 0.4868794450478226
25 17 0.5313386819885786
25 18 0.5742563851031777
25 19 0.6154924149528781
25 20 0.6538555863083768
25 21 0.6840906702168658
25 22 0.7120484882458046
25 23 0.7305819290193742
25 24 0.745857127842203
25 25 0.7564726903268753
25 26 0.7594506534001332
25 27 0.7601163157341555
25 28 0.7552114353782013
25 29 0.7430543390673721
25 30 0.7261325018393301
25 31 0.7033598430438286
25 32 0.6745611883824405
25 33 0.6411379322425814
25 34 0.6033002837823634
25 35 0.5642013803734716
25 36 0.5201975966086256
25 37 0.47433696528045405
25 38 0.4290719265669341
25 39 0.3820551448691448
25 40 0.33735066391059104
25 41 0.29811162106295763
25 42 0.2608695652173913
25 43 0.22495883403986966
25 44 0.19244648425183059
25 45 0.1609151105349823
25 46 0.1327120484882458
25 47 0.10766212381319412
25 48 0.08268226885751323
25 49 0.04579056160880075

26 0 0.02718705111586028
26 1 0.04442420208107067
26 2 0.06001471464106786
26 3 0.07697158672879516
26 4 0.09525978348456715
26 5 0.11442385173247381
26 6 0.136986301369863
26 7 0.15891812353291526
26 8 0.18631538380688786
26 9 0.21700592089128684
26 10 0.2496233752583821
26 11 0.2829415268191851
26 12 0.3202886872438076
26 13 0.3581263357040255
26 14 0.4007987948008268
26 15 0.44406684651227973
26 16 0.48663420103002486
26 17 0.5312335774095225
26 18 0.5739060365063238
26 19 0.6152471709350804
26 20 0.6534001331324668
26 21 0.683565147321585
26 22 0.7115580002102092
26 23 0.7302315804225205
26 24 0.7455418141050345
26 25 0.7560522720106506
26 26 0.758890095645167
26 27 0.7594506534001332
26 28 0.7544056336054374
26 29 0.7423886767333496
26 30 0.7258872578215324
26 31 0.7027292155694916
26 32 0.6742809095049574
26 33 0.6408926882247836
26 34 0.6030550397645658
26 35 0.5639561363556739
26 36 0.5194618645552325
26 37 0.4744771047191956
26 38 0.42924710086536105
26 39 0.38265073748379635
26 40 0.3373856987702764
26 41 0.29807658620327226
26 42 0.2607994954980205
26 43 0.22471359002207197
26 44 0.1917808219178082
26 45 0.16059979679781383
26 46 0.13236169989139193
26 47 0.10731177521634026
26 48 0.0821917808219178
26 49 0.045580352450688436

27 0 0.02718705111586028
27 1 0.04442420208107067
27 2 0.059979679781382474
27 3 0.07693655186910976
27 4 0.09490943488771328
27 5 0.1139333636968784
27 6 0.1364607784745822
27 7 0.15811232176015136
27 8 0.1853694425953824
27 9 0.21577970080229827
27 10 0.248257015730652
27 11 0.28175034158988194
27 12 0.3192726763129314
27 13 0.35665487159723924
27 14 0.39862663350033284
27 15 0.4421749640892688
27 16 0.4849875626248117
27 17 0.5301825316189609
27 18 0.5726447815576499
27 19 0.6136355673895526
27 20 0.6516834250078828
27 21 0.6817082997582594
27 22 0.7087902462950636
27 23 0.7274638265073748
27 24 0.7427039904705182
27 25 0.7525137511824265
27 26 0.7549661913604035
27 27 0.7555968188347406
27 28 0.7508671127772133
27 29 0.7388501559051256
27 30 0.7230143993273307
27 31 0.7002067056721438
27 32 0.6721788179238342
27 33 0.6384052131871212
27 34 0.6004974950075325
27 35 0.5612234173002137
27 36 0.5166941106400869
27 37 0.47163928108467923
27 38 0.4264092772308447
27 39 0.37991801842833617
27 40 0.334723049434187
27 41 0.2958693900430929
27 42 0.25936306625091965
27 43 0.22320709105560033
27 44 0.19034439267070735
27 45 0.15940861156851066
27 46 0.13148582839925727
27 47 0.10643590372420558
27 48 0.08152611848789545
27 49 0.04519496899414918

28 0 0.02697684195774796
28 1 0.04393371404547525
28 2 0.05934905230704551
28 3 0.07627088953508741
28 4 0.09410363311494938
28 5 0.11309252706442911
28 6 0.13558490698244755
28 7 0.15706127596958974
28 8 0.18396804820796692
28 9 0.21427320183582665
28 10 0.2465753424657534
28 11 0.2797183197281295
28 12 0.3167501664155835
28 13 0.35392215254177906
28 14 0.3954384612689626
28 15 0.4382860946641909
28 16 0.48029289142696985
28 17 0.5246820586483552
28 18 0.5662684370949095
28 19 0.6065935605927898
28 20 0.6438356164383562
28 21 0.6731948288547105
28 22 0.6997512524962337
28 23 0.7180044143923203
28 24 0.7331044389167222
28 25 0.7429492344883158
28 26 0.7454717443856638
28 27 0.7458921627018884
28 28 0.7410923869249904
28 29 0.7287951511754196
28 30 0.7137651963703885
28 31 0.6914129558911116
28 32 0.6642609396349367
28 33 0.6313632063903584
28 34 0.5937357670882528
28 35 0.5554426654521248
28 36 0.5114388816872788
28 37 0.4666643310093543
28 38 0.4223802683670252
28 39 0.3764846021791683
28 40 0.332095434957783
28 41 0.29359212416354274
28 42 0.2573310443891672
28 43 0.2213852783519602
28 44 0.18897803314297726
28 45 0.15832253091826368
28 46 0.13075009634586413
28 47 0.10591038082892477
28 48 0.08072031671513155
28 49 0.044529306660126826

29 0 0.026451319062467154
29 1 0.04312791227271135
29 2 0.058298006516483904
29 3 0.07504466944609887
29 4 0.09245699470973619
29 5 0.11106050520267666
29 6 0.1332375713835266
29 7 0.15443366149318571
29 8 0.18067477139754054
29 9 0.2104193672704341
29 10 0.24272150790036087
29 11 0.2751287531093438
29 12 0.3115299723224608
29 13 0.34817643555337563
29 14 0.3888168727884245
29 15 0.4312791227271135
29 16 0.472339978278387
29 17 0.5163437620432331
29 18 0.5570542689976526
29 19 0.5965385558630838
29 20 0.6325894264793469
29 21 0.6610377325438812
29 22 0.6870335984304383
29 23 0.7052166906071541
29 24 0.7200014013943874
29 25 0.7298461969659812
29 26 0.7327540903198683
29 27 0.7330343691973513
29 28 0.7282696282801387
29 29 0.7165329502855341
29 30 0.7011876817433346
29 31 0.6791157201415409
29 32 0.6523841222015906
29 33 0.6205724696072592
29 34 0.583435518340749
29 35 0.5460182881967558
29 36 0.5028203062046737
29 37 0.4593420453351084
29 38 0.41547840100900396
29 39 0.3705987457520233
29 40 0.32719055460182883
29 41 0.28931787128192554
29 42 0.2539326629996847
29 43 0.2190029078933539
29 44 0.18691097642153942
29 45 0.15657078793399432
29 46 0.12927863223907787
29 47 0.10471919559962162
29 48 0.07973934064394073
29 49 0.043968748905160636

30 0 0.02638124934309638
30 1 0.04281259853554287
30 2 0.057772483621203095
30 3 0.07409872823459342
30 4 0.09102056546263532
30 5 0.10902848334092421
30 6 0.13050485232806644
30 7 0.15142066356024245
30 8 0.177276390008058
30 9 0.2063553235469292
30 10 0.23834215043968748
30 11 0.2705041516308727
30 12 0.3062747433696528
30 13 0.342325613985916
30 14 0.38191500543040324
30 15 0.42336124443821604
30 16 0.4635462284973549
30 17 0.5061486178747854
30 18 0.5453526258627334
30 19 0.5829099954454683
30 20 0.6175244368146305
30 21 0.6450618365273447
30 22 0.6705672143783065
30 23 0.688189748800056
30 24 0.702308797253267
30 25 0.7119784185264338
30 26 0.7149563815996917
30 27 0.7155169393546579
30 28 0.7105770241390184
30 29 0.6992957993203237
30 30 0.684651227971832
30 31 0.6634201030024874
30 32 0.6372840976771889
30 33 0.6064183862943628
30 34 0.5699470973618751
30 35 0.5337911221665558
30 36 0.49129383736818133
30 37 0.4493921451844585
30 38 0.40657954664891566
30 39 0.3625757628840697
30 40 0.32011351294538065
30 41 0.2829765616788705
30 42 0.24857232946782049
30 43 0.21472865501173669
30 44 0.18347756017237152
30 45 0.15397820831727568
30 46 0.1271064709385839
30 47 0.10275724345723995
30 48 0.07784745822092982
30 49 0.04277756367585748

31 0 0.025645517289703254
31 1 0.04172651788529587
31 2 0.05651122867252917
31 3 0.07262726412780716
31 4 0.0891987527589952
31 5 0.10685632204043023
31 6 0.12756192411449394
31 7 0.14819745646918683
31 8 0.17352766002172162
31 9 0.2018358266475143
31 10 0.23315699120625022
31 11 0.26405773744876154
31 12 0.29891742283572154
31 13 0.33412745681953543
31 14 0.3728760116315734
31 15 0.41306099569071225
31 16 0.4510738184493571
31 17 0.4918894299828329
31 18 0.529376729846197
31 19 0.5652173913043478
31 20 0.5988508566023193
31 21 0.6250569316469887
31 22 0.6498616123042428
31 23 0.6666783449532284
31 24 0.6802718705111586
31 25 0.6898714220649547
31 26 0.6925340714010441
31 27 0.6930946291560103
31 28 0.6881547139403706
31 29 0.6773990120169568
31 30 0.6633850681428021
31 31 0.643099884384963
31 32 0.6180849945695968
31 33 0.5883754335563887
31 34 0.5536909224678556
31 35 0.5191115159583786
31 36 0.477770381529622
31 37 0.43720001401394387
31 38 0.3959990190239288
31 39 0.35343166450618363
31 40 0.312265704375854
31 41 0.27607469432084925
31 42 0.24240619416319237
31 43 0.20936832147987247
31 44 0.1788879935535858
31 45 0.1501594086115685
31 46 0.12388326384752829
31 47 0.10002452440177977
31 48 0.0760256455172897
31 49 0.04204183162246435

32 0 0.025049924675051675
32 1 0.04053533265599271
32 2 0.0547945205479452
32 3 0.07063027712574012
32 4 0.08674631258101811
32 5 0.10401849840591389
32 6 0.12416354272501139
32 7 0.1442735521844235
32 8 0.16855270994639668
32 9 0.19630031881722312
32 10 0.22664050730476826
32 11 0.25617489401954946
32 12 0.2896682198787794
32 13 0.3240023823704586
32 14 0.36141961251445187
32 15 0.4003083067652314
32 16 0.4360788985040115
32 17 0.47545808079038643
32 18 0.511088533090425
32 19 0.5455278001611603
32 20 0.5773394527554917
32 21 0.6022142031321165
32 22 0.6253722453841573
32 23 0.6412080019619522
32 24 0.6544511789230284
32 25 0.6636303121605998
32 26 0.6659426128998354
32 27 0.6662929614966892
32 28 0.6613180114213643
32 29 0.6512279718319728
32 30 0.6376344462740426
32 31 0.618645552324563
32 32 0.594751778019129
32 33 0.5664786462530218
32 34 0.5333006341309603
32 35 0.500052552289528
32 36 0.4604981957047262
32 37 0.4218547454717444
32 38 0.3825456329047402
32 39 0.3419402305293767
32 40 0.30242090880426026
32 41 0.26766632799635637
32 42 0.2350839084889465
32 43 0.20306204673650283
32 44 0.17345759030235083
32 45 0.1456048768524682
32 46 0.12048488245804576
32 47 0.09715166590757804
32 48 0.07395858879585188
32 49 0.04113092527064429

33 0 0.024244122902287776
33 1 0.03937918228637494
33 2 0.053498230739585886
33 3 0.06863329012367306
33 4 0.08422380268367025
33 5 0.10083032617454367
33 6 0.12062502189678731
33 7 0.14017447360123322
33 8 0.16378796902918405
33 9 0.190764810986932
33 10 0.22012402340328627
33 11 0.24843219002907893
33 12 0.2807343306590057
33 13 0.3134568896051571
33 14 0.3488771327470834
33 15 0.38545352625862733
33 16 0.4190519566969134
33 17 0.4561538731037382
33 18 0.48936692008548505
33 19 0.5211085029604456
33 20 0.5517640051851592
33 21 0.5752023263146832
33 22 0.5972392530567915
33 23 0.6123042427215079
33 24 0.6251620362260449
33 25 0.6337455768489647
33 26 0.6360578775882002
33 27 0.6365483656237957
33 28 0.6315383806887853
33 29 0.6216935851171916
33 30 0.6093613145079354
33 31 0.5912833269102757
33 32 0.5684756332550888
33 33 0.5415338261570263
33 34 0.5098973478611218
33 35 0.4789265318992397
33 36 0.442280068668325
33 37 0.40591388431489334
33 38 0.36856672389027084
33 39 0.3303086571138283
33 40 0.2926111480923519
33 41 0.2588725782153242
33 42 0.22762148337595908
33 43 0.19707108573030166
33 44 0.16855270994639668
33 45 0.14143572854990716
33 46 0.11736677994604632
33 47 0.09480433030865712
33 48 0.07210174123252637
33 49 0.04004484462039729

34 0 0.02340328626983849
34 1 0.03825806677644256
34 2 0.05213187121185579
34 3 0.06674140770066216
34 4 0.08173632764600777
34 5 0.09792243282065655
34 6 0.117156570787934
34 7 0.13607539501804294
34 8 0.15888308867322987
34 9 0.18480888484041622
34 10 0.21283677258872577
34 11 0.24023403286269837
34 12 0.27064429106961424
34 13 0.3011946887152717
34 14 0.33440773569701854
34 15 0.3688470027677539
34 16 0.4001331324668045
34 17 0.43464246925691064
34 18 0.4655432154994219
34 19 0.4951476719335739
34 20 0.5240864660337036
34 21 0.5459131836176996
34 22 0.5671443085870441
34 23 0.5813684616193112
34 24 0.5937357670882528
34 25 0.6018288196755772
34 26 0.6044914690116666
34 27 0.6046666433100936
34 28 0.600357355568791
34 29 0.5905125599971972
34 30 0.5794765791963004
34 31 0.5629050905651123
34 32 0.5412535472795431
34 33 0.5162736923238622
34 34 0.4860035735556879
34 35 0.45650422170059207
34 36 0.4223101986476544
34 37 0.388046105875346
34 38 0.3529762113302736
34 39 0.31657499211715656
34 40 0.2805241215008934
34 41 0.24860736432750588
34 42 0.2189678730336685
34 43 0.18974880005605577
34 44 0.16249167922082472
34 45 0.1364607784745822
34 46 0.11347791052096837
34 47 0.09189643695477
34 48 0.07006971937077391
34 49 0.03909890340889185

35 0 0.022667554216445365
35 1 0.037136951266510176
35 2 0.050345093367901064
35 3 0.06397365378551659
35 4 0.07833794625652524
35 5 0.0937883193777809
35 6 0.11214658585292366
35 7 0.1303296780296395
35 8 0.15191115159583785
35 9 0.17671583225309181
35 10 0.20383281364958133
35 11 0.23014399327330695
35 12 0.25862733419752654
35 13 0.2871807448411169
35 14 0.3188172231370213
35 15 0.35052377115229655
35 16 0.37897207721683074
35 17 0.4105735206530498
35 18 0.43912693129664016
35 19 0.4666643310093543
35 20 0.49332585922993377
35 21 0.5135409732684021
35 22 0.5333006341309603
35 23 0.5463336019339242
35 24 0.5579301404897873
35 25 0.5658830536383702
35 26 0.5680552149388641
35 27 0.5681953543776057
35 28 0.5643765546718985
35 29 0.5555127351714957
35 30 0.5452825561433626
35 31 0.5296920435833654
35 32 0.5101425918789195
35 33 0.4871947587849911
35 34 0.45976246365133305
35 35 0.4326104473951582
35 36 0.4011491433976807
35 37 0.3690572119258662
35 38 0.33615947868128787
35 39 0.30158007217181093
35 40 0.2679466068738395
35 41 0.23746627894755282
35 42 0.20950846091861403
35 43 0.18197106120589987
35 44 0.15601023017902813
35 45 0.13131065410083032
35 46 0.10902848334092421
35 47 0.0883929509862313
35 48 0.06758224433311144
35 49 0.037627439302105596

36 0 0.021756647864625302
36 1 0.03570052201940931
36 2 0.04848824580457555
36 3 0.061451143888168726
36 4 0.07514977402515503
36 5 0.08951406649616368
36 6 0.10703149633885717
36 7 0.1243737518831237
36 8 0.1448691447990751
36 9 0.1687278842448236
36 10 0.1939529832183022
36 11 0.2189678730336685
36 12 0.2455593315348772
36 13 0.2716252671408051
36 14 0.3013698630136986
36 15 0.3306940405703675
36 16 0.3571103247731493
36 17 0.3863644326104474
36 18 0.41246540307606067
36 19 0.4384963038223032
36 20 0.46312581018113025
36 21 0.4817993903934415
36 22 0.500052552289528
36 23 0.5123147531794136
36 24 0.5236310128577935
36 25 0.5312686122692079
36 26 0.5332655992712749
36 27 0.5338962267456119
36 28 0.5302175664786463
36 29 0.5222646533300634
36 30 0.5129453806537505
36 31 0.49847598360368567
36 32 0.48015275198822827
36 33 0.4589216270188838
36 34 0.4339067372035175
36 35 0.408961917107522
36 36 0.37925235609431385
36 37 0.3496829345198472
36 38 0.3191675717338752
36 39 0.2867252916652069
36 40 0.2557194408436394
36 41 0.22695582104193673
36 42 0.2004344322600988
36 43 0.17422835721542934
36 44 0.14942367655817537
36 45 0.12612549486739305
36 46 0.1047892653189924
36 47 0.08485443015800721
36 48 0.06505973443576359
36 49 0.036050870616263185

37 0 0.02084574151280524
37 1 0.03436919735136461
37 2 0.04656132852187927
37 3 0.05889359913113548
37 4 0.07217181095189713
37 5 0.08580037136951267
37 6 0.10223172056195914
37 7 0.11862803489472025
37 8 0.1378271380023123
37 9 0.16045965735907228
37 10 0.18414322250639387
37 11 0.20775671793434466
37 12 0.2323862242931717
37 13 0.25670041691483025
37 14 0.28441299092597133
37 15 0.3119153557790001
37 16 0.3363346529797148
37 17 0.3627159023228112
37 18 0.3866447114879305
37 19 0.4105735206530498
37 20 0.4326104473951582
37 21 0.4500578075184809
37 22 0.4669796447465228
37 23 0.47808569526679046
37 24 0.48831587429492346
37 25 0.495883403986967
37 26 0.4978803909890341
37 27 0.49851101846337104
37 28 0.49504256735451774
37 29 0.48810566513681114
37 30 0.47948708965420594
37 31 0.4659636338156466
37 32 0.44942718004414395
37 33 0.4296675191815857
37 34 0.40689486038608413
37 35 0.384157236450268
37 36 0.3565147321584977
37 37 0.32946782048137896
37 38 0.30112461899590093
37 39 0.2708194653680412
37 40 0.24167046210979926
37 41 0.21504396874890516
37 42 0.19030935781102196
37 43 0.16543460743439722
37 44 0.14238166976141262
37 45 0.1203797778789896
37 46 0.10026976841957748
37 47 0.08110570017167082
37 48 0.06215184108187647
37 49 0.03433416249167922

38 0 0.019969870020670567
38 1 0.032932768104263745
38 2 0.04473951581823915
38 3 0.05661633325158533
38 4 0.0687734295624146
38 5 0.08205164138317626
38 6 0.09753704936411729
38 7 0.11281224818694602
38 8 0.13103037522334723
38 9 0.15236660477174788
38 10 0.17447360123322705
38 11 0.19658059769470623
38 12 0.21949339592894931
38 13 0.24219598500508005
38 14 0.2675612234173002
38 15 0.2928563921101496
38 16 0.3155940160459657
38 17 0.3398731738079389
38 18 0.3616648565322496
38 19 0.38352660897593105
38 20 0.40391689731282626
38 21 0.4194023052937673
38 22 0.4348176435553376
38 23 0.4446974739866167
38 24 0.45429702554041274
38 25 0.4608135094418947
38 26 0.4629506358827033
38 27 0.4634761587779841
38 28 0.4606733700031531
38 29 0.4549276530147497
38 30 0.447079844445223
38 31 0.4346074343972252
38 32 0.419647549311565
38 33 0.40142942227516376
38 34 0.38082892478015623
38 35 0.3600882878464072
38 36 0.33440773569701854
38 37 0.3099884384963038
38 38 0.2836772588725782
38 39 0.2560697894404933
38 40 0.22912798234243073
38 41 0.20383281364958133
38 42 0.18088498055565289
38 43 0.15741162456644361
38 44 0.1356199418421329
38 45 0.11487930490838384
38 46 0.0959254458185895
38 47 0.07760221420313211
38 48 0.05952422660547244
38 49 0.032932768104263745

39 0 0.018638545352625862
39 1 0.030935781102196684
39 2 0.0421819710612059
39 3 0.0534631958799005
39 4 0.06470938583890971
39 5 0.07697158672879516
39 6 0.09151105349823074
39 7 0.10556003223207092
39 8 0.12227166030200048
39 9 0.1421013908839295
39 10 0.16263181865956627
39 11 0.18305714185614685
39 12 0.20453351084328908
39 13 0.22537925235609432
39 14 0.2485372946081351
39 15 0.2719055460182882
39 16 0.2927512875310934
39 17 0.31443786567634796
39 18 0.3336720036436254
39 19 0.35367690852398137
39 20 0.3725957327540903
39 21 0.38678485092667203
39 22 0.4009389342395684
39 23 0.4099779280383982
39 24 0.41873664295974494
39 25 0.42455242966751916
39 26 0.42675962582769855
39 27 0.4273902533020355
39 28 0.4250078828434292
39 29 0.4196825841712504
39 30 0.41239533335668993
39 31 0.401359352555793
39 32 0.388046105875346
39 33 0.3715446869635287
39 34 0.3535017342255544
39 35 0.33468801457450165
39 36 0.3116701117612024
39 37 0.28945801072066707
39 38 0.2654240969764916
39 39 0.23984864940615913
39 40 0.21507900360859056
39 41 0.19174578705812284
39 42 0.17075990610657604
39 43 0.1485828399257261
39 44 0.12808744700977473
39 45 0.1088182741828119
39 46 0.09119573976106225
39 47 0.07395858879585188
39 48 0.05682654240969765
39 49 0.03125109483936517

40 0 0.01776267386049119
40 1 0.029429282135725047
40 2 0.039904705181655745
40 3 0.05062537224538416
40 4 0.060890586133202536
40 5 0.07217181095189713
40 6 0.08587044108888343
40 7 0.09907858319027432
40 8 0.11456399117121537
40 9 0.13281715306730196
40 10 0.15194618645552324
40 11 0.17075990610657604
40 12 0.19072977612724662
40 13 0.20950846091861403
40 14 0.23084469046701467
40 15 0.25190064113793226
40 16 0.27074939564867045
40 17 0.2901937427740602
40 18 0.30753599831832673
40 19 0.3248782538625933
40 20 0.34236064884560136
40 21 0.3552184423501384
40 22 0.3682514101531023
40 23 0.37655467189853903
40 24 0.38478786392460496
40 25 0.39028833689521075
40 26 0.3923203587569632
40 27 0.39316119538941247
40 28 0.39074379007112076
40 29 0.385698770276425
40 30 0.3792873909539992
40 31 0.3688470027677539
40 32 0.3567950110359808
40 33 0.3422905791262306
40 34 0.32606943909189645
40 35 0.30928774130259606
40 36 0.28872227866727396
40 37 0.26871737378691796
40 38 0.2474161790982027
40 39 0.2240479276880496
40 40 0.20148547805066042
40 41 0.17965876046666432
40 42 0.15993413446379148
40 43 0.13957888098658164
40 44 0.12076516133552885
40 45 0.10251199943944224
40 46 0.08608065024699577
40 47 0.07003468451108853
40 48 0.05391864905581053
40 49 0.029569421574466594

41 0 0.01706197666678345
41 1 0.028132992327365727
41 2 0.0378726833199033
41 3 0.04757733945275549
41 4 0.05707178642749536
41 5 0.0674421048943699
41 6 0.07987948008268227
41 7 0.09210664611288231
41 8 0.10601548540798095
41 9 0.12255193917948358
41 10 0.1399992993028063
41 11 0.1571663805486459
41 12 0.17485898468976632
41 13 0.19174578705812284
41 14 0.21133027362225415
41 15 0.23031916757173387
41 16 0.24752128367725887
41 17 0.2651438180990085
41 18 0.28090950495743267
41 19 0.29699050555302525
41 20 0.3127912272711348
41 21 0.3243527309673125
41 22 0.3358441649441194
41 23 0.34264092772308447
41 24 0.35073398031040887
41 25 0.35539361664856534
41 26 0.35714535963283467
41 27 0.35802123112496936
41 28 0.3560943138422731
41 29 0.35192516553971204
41 30 0.34593420453351087
41 31 0.33650982727814177
41 32 0.3256490207756718
41 33 0.3130014364292471
41 34 0.29860210909855306
41 35 0.283747328591949
41 36 0.26524892267806466
41 37 0.2479767368531689
41 38 0.22881266860526223
41 39 0.20754650877623235
41 40 0.18680587184248326
41 41 0.1671162806992958
41 42 0.14924850225974845
41 43 0.13046981746838104
41 44 0.11305749220474372
41 45 0.09599551553796028
41 46 0.08068528185544617
41 47 0.06576043162947133
41 48 0.05073047682444032
41 49 0.027922783169253406

42 0 0.016221140034334162
42 1 0.026766632799635637
42 2 0.035665487159723924
42 3 0.044529306660126826
42 4 0.05328802158147357
42 5 0.06292260799495498
42 6 0.07392355393616648
42 7 0.0854149879129734
42 8 0.09785236310128578
42 9 0.11274217846757524
42 10 0.12850786532599937
42 11 0.1437480292891427
42 12 0.15993413446379148
42 13 0.17496408926882248
42 14 0.1923413796727744
42 15 0.20922818204113092
42 16 0.2248537294608135
42 17 0.24051431174018148
42 18 0.25477349963213397
42 19 0.26899765266440107
42 20 0.28276635252075816
42 21 0.2930315664085765
42 22 0.303121605997968
42 23 0.309007462425113
42 24 0.3162596783799881
42 25 0.3202886872438076
42 26 0.3221104999474477
42 27 0.3232316154573801
42 28 0.3221455348071331
42 29 0.3188872928563921
42 30 0.3137371684826402
42 31 0.30641488280839435
42 32 0.29678029639491293
42 33 0.28556914129558914
42 34 0.2727463826507375
42 35 0.2592579616718635
42 36 0.2428966821987878
42 37 0.2275864485162737
42 38 0.210594541568861
42 39 0.19150054304032513
42 40 0.1722664050730477
42 41 0.15467890551098343
42 42 0.13845776547664926
42 43 0.12101040535332656
42 44 0.10570017167081246
42 45 0.0897593105139614
42 46 0.07546508776232351
42 47 0.06169638790596644
42 48 0.047682444031811655
42 49 0.026100970465613285

43 0 0.015485407980941036
43 1 0.025260133833163997
43 2 0.03335318642048839
43 3 0.04162141330623971
43 4 0.04964439617419332
43 5 0.05840311109554006
43 6 0.06814280208807763
43 7 0.07840801597589601
43 8 0.08951406649616368
43 9 0.10286234803629611
43 10 0.11705146620887784
43 11 0.1303296780296395
43 12 0.1448341099393897
43 13 0.1587429492344883
43 14 0.17426339207511474
43 15 0.18897803314297726
43 16 0.20316715131555899
43 17 0.2170759906106576
43 18 0.22933819150054305
43 19 0.24184563640822618
43 20 0.2537925235609431
43 21 0.26342710997442453
43 22 0.27246610377325436
43 23 0.2781067161826017
43 24 0.2844830606453421
43 25 0.2874610237186
43 26 0.28956311529972323
43 27 0.2907543005290264
43 28 0.28998353361594786
43 29 0.2874960585782854
43 30 0.2828013873804435
43 31 0.2764600777773885
43 32 0.26780646743509795
43 33 0.2579266370038188
43 34 0.24650527274638265
43 35 0.23459342045335108
43 36 0.22026416284202782
43 37 0.20667063728409768
43 38 0.19164068247906668
43 39 0.17478891497039553
43 40 0.15751672914549977
43 41 0.14192621658550258
43 42 0.12752688925480854
43 43 0.11190134183512596
43 44 0.097782293381915
43 45 0.08338296605122096
43 46 0.07003468451108853
43 47 0.05749220474372
43 48 0.0445993763794976
43 49 0.024454332060400097

44 0 0.01464457134849175
44 1 0.023543425708580038
44 2 0.03076060680376975
44 3 0.03825806677644256
44 4 0.04554531759100305
44 5 0.05339312616052973
44 6 0.06176645762533721
44 7 0.07098062572259398
44 8 0.08110570017167082
44 9 0.09319272676312931
44 10 0.10598045054829555
44 11 0.11778719826227096
44 12 0.1302946431699541
44 13 0.14227656518235646
44 14 0.15650071821462355
44 15 0.16942858143853134
44 16 0.18130539887187752
44 17 0.1939880180779876
44 18 0.20467365028203063
44 19 0.21511403846827593
44 20 0.22548435693515048
44 21 0.23413796727744104
44 22 0.24219598500508005
44 23 0.2474161790982027
44 24 0.25330203552534775
44 25 0.256315033458291
44 26 0.2582069158813019
44 27 0.25915285709280733
44 28 0.25838209017972885
44 29 0.25649020775671794
44 30 0.25288161720912306
44 31 0.247170935080405
44 32 0.23967347510773218
44 33 0.23116000420418317
44 34 0.22124513891321865
44 35 0.21024419297200714
44 36 0.19756157376589706
44 37 0.18575482605192167
44 38 0.17286199768769925
44 39 0.15779700802298285
44 40 0.14241670462109798
44 41 0.12871807448411168
44 42 0.11596538555863084
44 43 0.10226675542164454
44 44 0.08951406649616368
44 45 0.07665627299162667
44 46 0.064464141821112
44 47 0.05321795186210279
44 48 0.04127106470938584
44 49 0.022632519356759976

45 0 0.013873804435413237
45 1 0.021791682724310688
45 2 0.0284833409242196
45 3 0.03513996426444312
45 4 0.04123602984970045
45 5 0.04799775776898014
45 6 0.055109834285113686
45 7 0.0634130960305504
45 8 0.07227691553095329
45 9 0.08303261745436709
45 10 0.09445398171180325
45 11 0.10464912588025085
45 12 0.11558000210209159
45 13 0.12591528570928073
45 14 0.13817748659916618
45 15 0.1491784325403777
45 16 0.15951371614756682
45 17 0.17054969694846372
45 18 0.1802543530813159
45 19 0.18922327716077497
45 20 0.1983323406789756
45 21 0.20593490523070454
45 22 0.21304698174683812
45 23 0.2170759906106576
45 24 0.2224713590022072
45 25 0.22520407805766737
45 26 0.2272711347791052
45 27 0.22853238972777914
45 28 0.22800686683249832
45 29 0.22590477525137512
45 30 0.2227866727393757
45 31 0.21823214098027538
45 32 0.2119959359562765
45 33 0.20467365028203063
45 34 0.19594997022036928
45 35 0.1864555232456294
45 36 0.17534947272536172
45 37 0.1649791542584872
45 38 0.15397820831727568
45 39 0.1413656588305364
45 40 0.12752688925480854
45 41 0.11515958378586694
45 42 0.10398346354622849
45 43 0.09186140209508462
45 44 0.08065024699576079
45 45 0.06922888273832463
45 46 0.05868338997302316
45 47 0.048768524682058646
45 48 0.038117927337701016
45 49 0.020985880951546788

46 0 0.012437375188312371
46 1 0.019549451704445924
46 2 0.02522509897347861
46 3 0.03076060680376975
46 4 0.03580562659846547
46 5 0.04155134358686893
46 6 0.047647409172126266
46 7 0.05482955540763059
46 8 0.06257225939810111
46 9 0.07161125319693094
46 10 0.08121080475072698
46 11 0.08958413621553446
46 12 0.09890340889184739
46 13 0.10717163577759871
46 14 0.11768209368321479
46 15 0.12728164523701083
46 16 0.13604036015835758
46 17 0.14542970255404128
46 18 0.15376799915916337
46 19 0.1614406334302631
46 20 0.16935851171916055
46 21 0.17622534421749642
46 22 0.1824615492414953
46 23 0.18652559296500018
46 24 0.1912903338822128
46 25 0.19339242546333602
46 26 0.19563465648320078
46 27 0.19700101601093087
46 28 0.1969309462915601
46 29 0.19521423816697614
46 30 0.1926566934099429
46 31 0.1889079634236065
46 32 0.18389797848859615
46 33 0.1775917037452265
46 34 0.16984899975475598
46 35 0.16168587744806082
46 36 0.15194618645552324
46 37 0.14308236695512033
46 38 0.13372805941912203
46 39 0.123042427215079
46 40 0.11137581893984515
46 41 0.10062011701643135
46 42 0.09105560032232071
46 43 0.08065024699576079
46 44 0.07126090460007707
46 45 0.06159128332691027
46 46 0.052517254668395054
46 47 0.04393371404547525
46 48 0.034544371649791544
46 49 0.019514416844760536

47 0 0.01152646883649231
47 1 0.01765756928143503
47 2 0.022282170759906107
47 3 0.02673159793995025
47 4 0.03065550222471359
47 5 0.035069894545072346
47 6 0.039904705181655745
47 7 0.045580352450688436
47 8 0.0515713134568896
47 9 0.059314017447360125
47 10 0.0674421048943699
47 11 0.07413376309427881
47 12 0.08170129278632239
47 13 0.0883929509862313
47 14 0.09690642188978033
47 15 0.10503450933679011
47 16 0.11260203902883369
47 17 0.12048488245804576
47 18 0.12742178467575238
47 19 0.13383316399817818
47 20 0.1407700662158848
47 21 0.14662088778334442
47 22 0.15163087271835476
47 23 0.15541463756437657
47 24 0.1598640647444207
47 25 0.1620011911852293
47 26 0.16427845706477945
47 27 0.16564481659250954
47 28 0.1657849560312511
47 29 0.16431349192446484
47 30 0.16182601688680237
47 31 0.15891812353291526
47 32 0.1547840100900396
47 33 0.14963388571628772
47 34 0.14283712293732265
47 35 0.13614546473741374
47 36 0.1275969589741793
47 37 0.12002942928213572
47 38 0.11267210874820446
47 39 0.10373821952843079
47 40 0.0943138422730617
47 41 0.08559016221140034
47 42 0.07802263251935676
47 43 0.06926391759801002
47 44 0.06169638790596644
47 45 0.053638370178327434
47 46 0.04596573590722769
47 47 0.03853834565392566
47 48 0.03086571138282591
47 49 0.017692604141120415

48 0 0.009949900150649896
48 1 0.014434362190379427
48 2 0.017552464702378867
48 3 0.020705602074063693
48 4 0.02340328626983849
48 5 0.026311179623725606
48 6 0.029884735311635078
48 7 0.03422905791262306
48 8 0.03871351995235259
48 9 0.04519496899414918
48 10 0.0513260694390919
48 11 0.056651368111270715
48 12 0.06239708509967418
48 13 0.06758224433311144
48 14 0.07430893739270575
48 15 0.08100059559261465
48 16 0.08702659145850121
48 17 0.09343797078092703
48 18 0.09935886206775742
48 19 0.10461409102056546
48 20 0.1104298777283397
48 21 0.11529972322460849
48 22 0.1198192201240234
48 23 0.12286725291665207
48 24 0.1267911572014154
48 25 0.1289633185019094
48 26 0.13131065410083032
48 27 0.13260694390918965
48 28 0.13288722278667273
48 29 0.13173107241705498
48 30 0.130014364292471
48 31 0.12777213327260625
48 32 0.1246890656202922
48 33 0.12101040535332656
48 34 0.11550993238272081
48 35 0.11039484286865431
48 36 0.10366814980906001
48 37 0.09743194478506113
48 38 0.09116070490137687
48 39 0.0840836632449287
48 40 0.07627088953508741
48 41 0.06884349928178538
48 42 0.06288757313526959
48 43 0.0558806011981922
48 44 0.05020495392915952
48 45 0.04389867918578986
48 46 0.038187997057071786
48 47 0.03237221034929755
48 48 0.026661528220579475
48 49 0.015940861156851067

49 0 0.004449427180044144
49 1 0.005710682128718074
49 2 0.006481449041796587
49 3 0.007637599411414358
49 4 0.008723680061661352
49 5 0.009494446974739865
49 6 0.010755701923413796
49 7 0.012122061451143888
49 8 0.013663595277300914
49 9 0.01601093087622184
49 10 0.018358266475142767
49 11 0.020215114038468276
49 12 0.02245734505833304
49 13 0.02452440177977087
49 14 0.027467329993343375
49 15 0.030165014189118173
49 16 0.032932768104263745
49 17 0.03608590547594857
49 18 0.038748554812037976
49 19 0.0416564481659251
49 20 0.0445993763794976
49 21 0.0470167816977893
49 22 0.04988964019199103
49 23 0.05164138317626038
49 24 0.0542689976526644
49 25 0.05595067091756298
49 26 0.05791262305994464
49 27 0.05924394772798935
49 28 0.059979679781382474
49 29 0.05973443576358477
49 30 0.05952422660547244
49 31 0.058718424832708546
49 32 0.05756227446309078
49 33 0.05602074063693375
49 34 0.0537434747573836
49 35 0.05150124373751883
49 36 0.04848824580457555
49 37 0.04554531759100305
49 38 0.04277756367585748
49 39 0.03965946116385804
49 40 0.03587569631783625
49 41 0.03237221034929755
49 42 0.029534386714781206
49 43 0.025960831026871738
49 44 0.023683565147321586
49 45 0.020775671793434466
49 46 0.018533440773569703
49 47 0.015870791437480294
49 48 0.01383876957572785
49 49 0.010475423045930701

==> data/pairwise_image-text.csv <==
Siglip-image Siglip-text
100.0 52.56410256410257
26.167499076192346 34.63145896656535
0.19083969465648853 -0.0
0.25 -0.0
33.33333333333333 11.11111111111111
5.555555555555555 50.0
8.333333333333332 -0.0
8.333333333333332 13.06179775280899
-0.0 -0.0
64.28571428571428 -0.0
50.96153846153846 -0.0
-0.0 -0.0
75.0 2.0576131687242794
100.0 24.22222222222222
44.137171059890235 1.0135125974959538
100.0 0.052576235541535225
28.51779323564707 7.401002881551764
32.36386578319257 5.009342325365695
0.07936507936507936 3.692787794729542
50.0 50.0
2.083333333333333 33.440170940170944
90.0 96.66666666666667
43.8095238095238 5.082350049164209
61.26984126984127 65.33333333333333
-0.0 0.0343878954607978
11.25 10.416666666666666
40.782294700058245 2.8603603603603607
20.408163265306122 10.0
-0.0 -0.0
37.591911764705884 3.571428571428571
20.096618357487923 1.25
5.518575851393188 0.7352941176470588
3.751284686536485 25.0
38.41463414634146 7.21390977443609
-0.0 -0.0
66.66666666666666 66.66666666666666
25.333333333333336 0.5730821087095497
100.0 70.0
0.2386486730456761 -0.0
3.0563758897470845 0.031017369727047148
25.0 0.8928571428571428
28.725675300949334 15.524316109422493
2.3272357723577235 0.625
1.0442622143376696 2.1398605043013164
0.05555555555555555 25.26803783388113
25.0 14.224137931034484
8.658596837944664 3.125
0.6578947368421052 0.420968534906588
20.70906432748538 53.46590909090909
1.8824771287825475 1.903735632183908
27.72435897435897 29.181184668989545
50.56497175141242 50.30211480362537
25.833333333333336 25.675675675675674
25.526315789473685 50.86206896551724
16.841725877870452 66.90363349131121
36.11111111111111 66.80672268907563
27.640467951886638 56.49999999999999
25.0 13.392857142857142
33.33333333333333 16.666666666666664
0.1239157372986369 -0.0
100.0 100.0
33.42415985467756 34.751773049645394
38.55013550135501 0.04444444444444444
10.396049098580743 1.9878026273061356
16.954022988505745 1.058823529411765
-0.0 -0.0
21.296296296296298 39.5253682487725
55.55555555555556 0.78125
25.204918032786882 0.29069767441860467
-0.0 6.790683605565638
-0.0 16.81096681096681
-0.0 0.09398496240601503
4.642857142857143 10.511191772534787
4.166666666666666 -0.0
5.183823529411765 0.20788002666725275
2.0003566757817146 -0.0
0.3048780487804878 -0.0
4.296066252587991 25.0
0.07843137254901962 -0.0
0.2578475362487966 37.5
-0.0 0.5163994102047199
4.596865203761755 85.0
40.06734006734006 -0.0
2.6785714285714284 0.5553647085766633
19.222716777627678 3.265556069335266
50.68027210884354 1.9261581330546846
1.9599039328375023 13.596014492753621
2.5895863395863388 13.596014492753621
5.669710806697107 66.66666666666666
-0.0 21.37833682358216
1.195898238345956 21.37833682358216
17.17171717171717 31.06911574237608
21.525096525096522 31.06911574237608
5.653760710885432 34.898385653713
59.09090909090909 7.063008130081301
26.272235737332206 34.55429461504229
6.25 45.614035087719294
0.273224043715847 0.32837993954644
25.0 25.0
66.66666666666666 42.85714285714285
23.529305190687563 60.69565217391304
6.429856115107914 50.0
42.51265822784811 54.840294840294845
50.11396011396012 74.05797101449276
3.2738095238095233 18.75
45.25701034912183 66.79569892473118
42.31182795698925 52.0
52.94117647058824 69.93055555555556
28.46511627906977 60.23880597014926
33.54609929078014 60.20100502512563
65.32786885245902 57.986111111111114
80.41666666666667 77.08333333333333
75.65359477124183 68.98148148148148
69.16666666666667 82.6923076923077
-0.0 0.1510574018126888
-0.0 41.79575444635686
100.0 55.55555555555556
40.0 46.666666666666664
-0.0 -0.0
-0.0 -0.0
2.256052824651504 66.66666666666666
0.7323408129384673 66.66666666666666
16.91116544417278 66.66666666666666
0.038358266206367474 -0.0
-0.0 -0.0
29.166666666666664 8.390216154721273
50.0 8.390216154721273
50.1039501039501 67.00913242009132
8.422459893048128 67.00913242009132
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
50.103092783505154 25.0
0.040783034257748776 0.03302509907529723
-0.0 -0.0
75.0 100.0
0.1282051282051282 -0.0
4.362101313320825 0.37859812169266466
0.16556291390728478 0.5524861878453038
-0.0 0.5524861878453038
-0.0 0.5524861878453038
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
0.7142857142857143 3.4221525600835947
27.99287763476506 17.142820782056496
20.29229222226529 17.142820782056496
39.10919806826767 7.836034559806851
32.8252837616474 0.052521008403361345
33.604336043360426 0.9764068228917584
17.441860465116278 41.00718112526796
33.39278636543797 41.00718112526796
20.74074074074074 20.0
22.71173948003217 17.761024286448016
24.652540442014125 17.761024286448016
14.285714285714285 0.04892367906066536
41.721543725763134 48.174332377230925
51.70211181428244 48.174332377230925
3.125 1.9230769230769231
69.54204526744476 54.582728330949394
54.285714285714285 38.71670702179177
41.4021164021164 38.71670702179177
40.476190476190474 38.71670702179177
-0.0 -0.0
9.071370640713706 33.33333333333333
6.863184995174551 0.3081596227452958
7.220414124404681 0.3081596227452958
11.97485308186415 24.606485896539304
18.386945449671625 24.606485896539304
25.303030303030305 41.666666666666664
37.5 41.666666666666664
0.4354904354904355 0.6083949564767723
0.08650519031141869 -0.0
-0.0 0.24691358024691357
35.60606060606061 33.99122807017544
33.33333333333333 33.99122807017544
16.666666666666664 33.400741489720254
33.33333333333333 33.400741489720254
20.377555336247003 1.209886016657874
14.318181818181817 1.209886016657874
0.26529842706313295 0.40761047258572014
-0.0 0.40761047258572014
13.068181818181818 25.0
25.100536193029487 25.0
0.8636977058029689 0.8240218525636273
2.6750444973849223 4.78032940827357
3.092846270928463 4.78032940827357
20.132450331125828 20.060698027314114
20.0 20.060698027314114
34.69387755102041 42.857142857142854
0.8549099427384262 42.857142857142854
-0.0 -0.0
-0.0 -0.0
17.061961384381608 57.963875205254524
0.24357012206502668 57.963875205254524
0.6643625192012289 0.2976190476190476
2.7919708029197086 3.9919816723940427
20.11461318051576 3.9919816723940427
25.0 70.0
24.58333333333333 29.771392617449667
9.617882117882118 23.45806181389595
12.87408243929983 23.45806181389595
-0.0 3.5664335664335662
0.10237867380724522 3.5664335664335662
2.3051948051948052 15.527950310559005
1.2207792207792205 15.527950310559005
19.33691573384893 28.920141189848238
25.21840120110843 28.920141189848238
17.04478553406224 3.740459186430008
17.74933240450482 3.740459186430008
18.301234567901233 8.549783549783548
6.432748538011696 8.549783549783548
21.319576217583805 2.19041961166626
26.79855053225704 2.19041961166626
0.7936507936507936 -0.0
-0.0 -0.0
-0.0 -0.0
16.666666666666664 16.666666666666664
16.777777777777775 5.555555555555555
4.166666666666666 5.555555555555555
4.330065359477124 21.49820931157978
-0.0 21.49820931157978
71.45438384969746 65.66360345307713
80.67129629629629 65.66360345307713
31.37181164159582 65.66360345307713
14.362726222564499 34.69387755102041
14.727398205659073 34.69387755102041
-0.0 -0.0
6.49983909371261 8.060534145067315
0.4688707895909973 8.060534145067315
0.45232675713456244 34.72043074791603
1.6720270325285997 34.72043074791603
0.043402777777777776 26.175126392687574
2.3466798254910275 26.175126392687574
5.180181828701526 0.070255264405173
3.566919191919192 2.8142428835967284
2.105335636052125 2.8142428835967284
0.015035333032626674 2.8142428835967284
0.40933896318069535 11.5359477124183
0.3076923076923077 0.21505376344086025
0.18867924528301888 0.21505376344086025
-0.0 -0.0
-0.0 -0.0
35.44444444444444 27.98611111111111
60.0 21.80778032036613
0.02532928064842958 0.07575757575757575
37.5 41.666666666666664
11.064327485380115 0.028449502133712664
0.02608242044861763 -0.0
-0.0 -0.0
66.66666666666666 66.66666666666666
55.55555555555555 66.66666666666666
0.31222904021876874 0.3836787858194586
57.14285714285714 17.31967860457966
35.43956043956044 17.31967860457966
50.12507817385866 42.03216374269005
50.38535645472062 42.03216374269005
33.33333333333333 -0.0
7.142857142857142 0.09652509652509653
2.1739130434782608 0.09652509652509653
2.8846153846153846 0.19667510277320263
20.191326530612244 12.21758776503302
6.730769230769231 8.333333333333332
16.75213675213675 8.333333333333332
0.7989417989417988 1.6163793103448274
0.6435584291187739 1.6163793103448274
50.0 20.0
50.0 20.0
33.640081799591 17.083333333333332
50.0 17.083333333333332
66.66666666666666 55.55555555555555
0.24691358024691357 -0.0
40.0 11.904761904761905
7.500000000000001 11.904761904761905
5.512820512820514 11.904761904761905
33.33333333333333 1.4492753623188404
33.33333333333333 3.3333333333333335
33.33333333333333 33.33333333333333
11.11111111111111 2.083333333333333
33.33333333333333 2.083333333333333
16.666666666666664 0.2564102564102564
16.666666666666664 0.2564102564102564
20.0 20.0
20.0 20.0
28.203463203463198 40.128205128205124
19.51960486443245 28.007135575942915
17.251461988304094 28.007135575942915
42.857142857142854 47.007340485601354
57.14285714285714 47.007340485601354
17.308717048553426 23.333333333333332
17.272727272727273 23.333333333333332
14.417379855167873 33.74741200828157
14.688128772635814 33.74741200828157
6.280156815440289 0.390625
0.041254125412541254 0.390625
13.88888888888889 12.5
0.8333333333333334 12.5
12.7 12.5
44.00229106646426 56.63106179222049
52.42427352803134 56.63106179222049
12.694826225128027 27.19452020354614
0.01941747572815534 0.012330456226880395
10.847464696112617 0.012330456226880395
16.843033509700174 0.7451179149292356
21.578377166766284 0.7451179149292356
40.0 23.63636363636364
40.0988467874794 23.63636363636364
16.666666666666664 16.79245283018868
16.666666666666664 16.79245283018868
12.35671028337357 21.34405267297213
0.02844141069397042 0.04222972972972973
48.13218390804598 51.02564102564102
46.21428571428571 51.02564102564102
42.81757293676921 54.16216216216216
40.169367373555104 54.16216216216216
36.111111111111114 37.58888888888888
45.83333333333333 37.58888888888888
38.541666666666664 13.642843257953736
50.0 13.642843257953736
14.285714285714285 2.380952380952381
14.935064935064934 2.380952380952381
0.5555555555555556 0.5947965239508266
3.686868686868687 0.5947965239508266
16.666666666666664 1.185196379468148
1.5917798676419366 1.185196379468148
16.666666666666664 1.185196379468148
20.294117647058822 25.0
45.40010063791451 6.805555555555555
4.3478205575180295 6.805555555555555
5.555555555555555 28.890464135751337
7.216091889364047 28.890464135751337
5.721230306865666 28.890464135751337
9.478494623655912 33.92857142857142
30.061576354679804 33.92857142857142
26.559139784946233 8.056763580549005
5.831055900621118 8.056763580549005
1.3924512946163456 8.056763580549005
1.3333333333333335 8.056763580549005
19.047619047619047 19.41924701946953
15.203569549362586 19.41924701946953
15.558436222043944 19.41924701946953
11.986389351682536 28.294573643410853
0.506264073385622 28.294573643410853
0.6912251655629139 0.6944444444444444
25.0 0.6944444444444444
0.7385109371864339 0.1449866224996815
25.0 0.2066115702479339
25.174216027874564 0.2066115702479339
2.833875960141595 14.58671112915703
8.506775005443112 14.58671112915703
8.333333333333332 0.5952380952380952
3.872679045092838 0.5952380952380952
13.095238095238097 2.361111111111111
20.47058823529412 33.40120663650075
21.250000000000004 33.40120663650075
21.884057971014496 59.72222222222222
21.16161616161616 10.055401662049862
20.257614397379278 10.055401662049862
20.16580537034809 10.055401662049862
14.970510473866177 23.906557974354588
25.490785719793358 23.906557974354588
25.0 37.566489361702125
0.4245552915646455 5.760418268491466
14.401727357609708 5.760418268491466
1.5079365079365077 0.46159029649595684
2.1604938271604937 0.46159029649595684
4.329268292682927 27.777777777777775
21.120689655172413 27.777777777777775
45.83333333333333 50.0
45.83333333333333 50.0
16.70057646659885 2.7777777777777777
16.666666666666664 2.7777777777777777
3.4722222222222223 0.7152383576742903
40.08264462809917 0.7152383576742903
5.555555555555555 0.38294926759556985
-0.0 0.38294926759556985
15.978250135782353 6.275746652935118
16.788766788766786 26.940209548905198
17.010309278350512 26.940209548905198
16.666666666666664 26.940209548905198
43.55555555555555 45.916666666666664
2.969134310180027 11.223542981260108
0.3337995406158034 11.223542981260108
2.8228197803927633 11.223542981260108
0.02319109461966605 1.7486124013927622
0.11373014754725336 1.7486124013927622
0.01243781094527363 0.05952380952380953
0.02469135802469136 0.05952380952380953
0.46511627906976744 40.0
40.0 40.0
20.0 10.267237725579422
20.052424639580604 10.267237725579422
1.9841628959276016 5.032520325203253
1.4127790676411753 5.032520325203253
46.64634146341463 57.043650793650805
46.11111111111111 57.043650793650805
27.373737373737374 0.20481239441885257
0.4158921923316424 0.20481239441885257
0.1277820834667161 0.20481239441885257
0.8608490566037735 0.29753110385232345
1.6426282051282053 0.29753110385232345
25.041620421753606 0.05605381165919283
25.0 0.05605381165919283
50.0 37.77777777777778
50.0 37.77777777777778
17.439803439803438 25.2907146360345
27.18580640372869 25.2907146360345
4.440720016891891 0.011853959222380275
3.5254137115839246 0.011853959222380275
14.285714285714285 14.285714285714285
0.06734006734006734 -0.0
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
100.0 -0.0
0.24752475247524752 -0.0
11.11111111111111 0.16655988954776163
0.37593984962406013 -0.0
7.6923076923076925 0.45045045045045046
18.666666666666664 0.9259259259259258
51.515151515151516 50.199600798403196
0.49019607843137253 -0.0
50.0 7.6923076923076925
100.0 -0.0
50.505050505050505 50.0
20.0 0.3215434083601286
6.25 0.16501650165016502
1.111111111111111 8.333333333333332
0.06373486297004462 -0.0
16.666666666666664 5.994152046783626
-0.0 -0.0
83.33333333333333 19.696969696969695
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 2.2555581660725057
0.21598272138228944 0.22271714922048996
33.33333333333333 1.7543859649122806
1.3513513513513513 8.333333333333332
-0.0 -0.0
-0.0 -0.0
50.0 50.0
52.94117647058824 50.36363636363637
-0.0 -0.0
-0.0 -0.0
11.019226594595153 0.2001637528295526
-0.0 0.2001637528295526
0.4807692307692308 -0.0
3.629771628604767 -0.0
-0.0 -0.0
0.38314176245210724 -0.0
-0.0 -0.0
0.05807200929152149 -0.0
-0.0 -0.0
-0.0 0.1152073732718894
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
2.564102564102564 -0.0
-0.0 -0.0
11.11111111111111 -0.0
0.17421602787456447 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
4.545454545454546 -0.0
10.0 -0.0
1.0101010101010102 100.0
-0.0 -0.0
-0.0 0.1072961373390558
-0.0 0.1072961373390558
-0.0 -0.0
100.0 25.0
25.757575757575758 50.0
39.285714285714285 50.0
32.5 2.0866454689984106
51.58730158730158 8.055555555555555
-0.0 0.4559122149328335
-0.0 0.4559122149328335
33.33333333333333 100.0
50.0 25.0
33.6405529953917 55.66605279312462
-0.0 -0.0
-0.0 -0.0
50.11947431302271 0.5434782608695652
1.6666666666666667 -0.0
-0.0 0.7042253521126761
0.32626514232185816 -0.0
20.0 -0.0
0.19646365422396855 -0.0
0.3427509770004485 40.0
4.728814261837998 11.203659306372929
25.0 0.6944444444444444
17.5 18.51851851851852
19.047619047619047 18.51851851851852
50.0 66.66666666666666
18.95053475935829 29.45814057946411
1.10254329004329 10.363146499294507
22.499999999999996 37.77777777777778
0.04807692307692308 0.5687579214195184
8.547008547008545 9.499615359420828
38.05853316587318 45.985680985680986
29.1172853465027 3.501200084114657
6.619570905285191 51.499914045040384
-0.0 100.0
23.448319076772115 58.461718020541554
-0.0 -0.0
16.904849714180344 -0.0
28.116446475683137 0.2508290089989436
0.7692307692307693 -0.0
25.423728813559322 -0.0
33.33333333333333 -0.0
4.166666666666666 0.036153289949385395
75.66666666666667 81.66666666666667
33.33333333333333 33.33333333333333
50.0 10.0
0.10810810810810811 0.8695652173913043
25.0 25.0
66.66666666666666 66.66666666666666
8.618233618233619 9.174128557723057
0.2434647162400108 0.30031243266537383
-0.0 11.835268252771524
2.248896247240618 2.9039327562084645
12.554824561403507 12.86617858522182
50.0 66.66666666666666
66.89554464674083 90.04329004329004
2.494237630640018 51.61862871642051
0.864213895762146 2.1942800788954635
1.1134728551755468 2.2288941633024155
3.3333333333333335 33.33333333333333
0.12345679012345678 0.9322876329338422
36.66666666666667 62.5
0.17806571036109098 1.291783603698275
40.35006356231462 40.493538716013646
37.07849168375484 32.022792022792025
17.045454545454547 75.17035775127768
12.667224080267559 50.0
40.6060606060606 60.0
25.0 21.705426356589147
0.7187418293961801 0.29775139836634035
85.1010101010101 66.80555555555556
13.333333333333334 0.2951920840803895
22.30325949936971 5.2995283018867925
0.8203605704911336 2.4899396378269616
20.110060585477676 40.0
-0.0 32.28541828541829
26.14285714285714 0.04773269689737471
1.0232125655073403 0.3768964599414427
20.02669680293501 0.09275793650793651
0.49498077935598084 1.722072142018909
10.795454545454545 15.625
20.0 30.166666666666664
20.0 30.166666666666664
0.02969121140142518 1.6063596491228072
0.048590864917395525 0.2564102564102564
0.052521008403361345 1.6666666666666667
-0.0 -0.0
22.22222222222222 51.951144693080174
2.9541194513078297 52.118694362017806
-0.0 0.22239225946586363
21.37142857142857 52.39010989010989
-0.0 -0.0
41.666666666666664 41.94444444444444
17.246376811594203 24.75434618291761
20.833333333333332 5.341880341880341
100.0 27.03223386278186
1.0016682445662846 61.18991331757289
-0.0 20.260869565217387
8.502208196020003 25.718390804597703
88.88888888888889 17.45814381729175
45.71026722925457 83.33333333333333
1.3334017304469752 -0.0
1.6678404746836781 0.037993920972644375
1.9230769230769231 1.283846872082166
3.5952747817154593 1.0914760914760915
2.941176470588235 1.4285714285714286
32.48807631160572 0.25917162650014636
4.166666666666666 34.25925925925925
12.5 2.839812517231872
1.5151515151515151 -0.0
14.285714285714285 0.2976190476190476
25.0 -0.0
8.333333333333332 0.2525252525252525
0.1282051282051282 0.029027576197387522
9.62962962962963 0.06512006512006513
50.0 33.687943262411345
100.0 1.4298244804831397
0.7056210558514706 41.666666666666664
12.725225225225225 25.554108819277875
0.4830917874396135 0.8333333333333334
0.43859649122807015 -0.0
14.581706651152581 4.336627445917407
40.0 0.6118084611808461
21.137100019781585 0.07898894154818326
7.644230769230768 0.1639344262295082
25.0 0.03302509907529723
0.5376344086021505 -0.0
0.24587809807467292 15.765203671830175
1.7857142857142856 0.16046898180348576
10.117647058823529 -0.0
0.11210762331838565 2.539619007718599
20.22598870056497 5.826648841354723
1.0208667736757624 20.58730158730159
14.029454288073262 23.81493821284397
23.870481525943706 15.911945588486006
12.301587301587302 9.266705210413818
91.66666666666666 86.34920634920636
38.64844407064761 63.48491009306948
55.811310031258884 68.39080459770115
15.646258503401361 34.13351364642242
0.8771929824561403 16.708967851099832
1.7059401080019636 0.06281407035175879
1.030517470145953 -0.0
25.70075757575757 0.15060240963855423
16.86626746506986 0.47619047619047616
-0.0 -0.0
1.6384975568649036 0.10802193217712616
19.420473773265652 0.022401433691756272
7.671986325845859 62.38095238095238
25.0 -0.0
17.17391304347826 37.975687103594076
41.66666666666667 39.24418604651163
70.0 52.17391304347826
83.33333333333333 51.53846153846153
70.39351851851852 52.382019115890074
17.89906456847246 4.8147623663087575
0.3317867368905052 -0.0
55.263157894736835 100.0
38.64705882352941 60.17897091722596
1.327503142019271 2.393303968055589
4.154040404040405 32.38776864654193
59.09090909090909 100.0
2.929529486906536 61.339126559714785
23.156454025104072 45.09803921568628
20.369274136715998 68.8888888888889
28.727249693847384 16.142857142857142
66.796875 18.37606837606838
-0.0 0.019179133103183737
0.19994747648378933 -0.0
13.976828982424843 2.165995643210021
0.4975124378109453 34.27230046948356
25.442477876106196 -0.0
12.959212942911913 35.24607084249634
25.519757231404956 0.25773195876288657
34.122093023255815 17.884038441276125
0.38091098380755084 45.98883572567784
75.1233045622688 91.66666666666666
0.06157635467980296 0.03176620076238882
-0.0 -0.0
50.28089887640449 68.74999999999999
0.6934947404114902 0.4276644468285596
100.0 83.33333333333333
49.70142602495544 9.439482468429345
59.09090909090909 25.775193798449614
-0.0 2.265212661546652
19.46442422997383 5.923537750948919
7.073797374271827 5.923537750948919
5.219384817830414 4.220806661452486
49.36377055490042 35.37960723013824
16.666666666666664 17.436642101263345
-0.0 0.5555555555555556
26.24048706240487 0.46023390213716325
-0.0 9.921529876772844
-0.0 -0.0
-0.0 -0.0
16.666666666666664 1.3157894736842104
1.4285714285714286 1.3157894736842104
33.33333333333333 33.33333333333333
16.666666666666664 33.33333333333333
-0.0 11.238095238095237
-0.0 11.238095238095237
-0.0 0.5071759104017168
0.4334809428824422 0.04987531172069825
0.11540517190886193 33.57314148681055
35.28719397363465 36.64874551971326
50.105485232067515 100.0
83.33333333333333 0.09505703422053231
46.665199207572094 21.678031732766588
9.1230963006261 13.91167434715822
50.303030303030305 11.260253542132737
60.0 9.743589743589745
-0.0 -0.0
34.07376999331022 34.42622950819672
50.0 50.0
25.0 -0.0
0.3339771446966039 0.06459948320413438
0.05434782608695652 -0.0
75.0 65.0
16.85049019607843 0.4166666666666667
-0.0 -0.0
8.333333333333332 -0.0
0.505050505050505 -0.0
46.666666666666664 33.48382242287434
55.55555555555555 33.48382242287434
55.55555555555555 0.26246719160104987
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
66.66666666666666 30.0
25.202429149797574 25.304878048780488
24.41672911049424 11.418616823118793
1.23433243869922 0.1044932079414838
12.179487179487179 29.166666666666664
0.031525851197982346 0.12626262626262627
0.4677566503056489 0.03649635036496351
-0.0 -0.0
0.3921381345049719 -0.0
44.080246913580254 76.61728395061729
33.70577281191807 0.11615189845935903
-0.0 -0.0
1.5231340763255659 -0.0
-0.0 -0.0
0.2403846153846154 0.141643059490085
12.62406947890819 0.1773049645390071
41.666666666666664 5.915915915915916
-0.0 1.2371700879765395
3.6217456699384405 6.0762954993724225
10.106951871657754 0.17094017094017097
15.627426816505775 9.679870342834453
6.25 6.25
100.0 10.906984442237668
0.5208333333333333 0.06510416666666666
11.11111111111111 0.06510416666666666
0.14688796614140426 0.08547008547008547
55.667287399130984 8.029845280600567
42.83854166666667 10.492979242979242
1.1477551739628837 0.7629367536488278
8.888888888888888 83.33333333333333
5.021367521367521 83.33333333333333
0.06775067750677506 5.694444444444445
0.20039711511250388 1.3095608261811307
2.923181818181818 0.5967269790799202
0.35495498359896543 0.5967269790799202
0.04187604690117253 -0.0
-0.0 -0.0
-0.0 -0.0
25.48076923076923 8.387387387387387
-0.0 -0.0
9.666872523250873 0.3147581139007961
95.0 0.1201923076923077
-0.0 0.1488095238095238
0.06775067750677506 -0.0
50.0 -0.0
-0.0 -0.0
23.614030896639594 0.9450956605621244
20.0 4.17144272954713
33.7037037037037 0.4307254974663206
0.03813882532418001 -0.0
8.333333333333332 0.5291005291005291
91.66666666666666 91.66666666666666
25.0 12.5
-0.0 -0.0
0.05518763796909492 0.2887537993920973
37.5 2.0893815430632534
61.111111111111114 5.0
39.39393939393939 -0.0
80.95238095238095 1.6467756863696819
51.70420106098198 42.093048594465024
-0.0 -0.0
86.0 100.0
88.33333333333333 100.0
5.2305663745537165 1.345468668737525
100.0 75.55555555555556
25.9828349944629 0.6287815773858109
40.74074074074075 38.888888888888886
56.811384466956106 77.5
67.23484848484848 80.91669360051714
87.5 80.91669360051714
8.952702702702704 0.14245014245014245
58.33333333333333 3.789231601731602
-0.0 -0.0
-0.0 0.07042253521126761
56.906906906906904 1.834152532972558
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
0.35842293906810035 16.666666666666664
0.20202020202020202 0.1736111111111111
0.10504201680672269 0.33487530168946095
0.30387931034482757 3.122099714147826
0.2771514355763257 9.635257962287664
1.6077496615569744 3.6984898190828175
12.185156633260915 3.6984898190828175
16.666666666666664 3.408748114630468
0.01538935056940597 3.255310952496186
1.4674839176650774 54.65277777777777
23.65972222222222 38.141025641025635
44.49167791273055 70.96611721611721
12.561712086123924 68.88888888888889
1.5500555291131208 0.1984126984126984
5.042016806722689 8.333333333333332
6.25 0.423728813559322
0.03164556962025317 0.15989159891598917
0.16583747927031509 1.427806966335863
60.24273345701917 10.567963034270312
52.04007990205554 0.09950248756218905
32.291021671826634 0.09950248756218905
3.3056284631087776 0.22599949070537306
38.88888888888889 33.544973544973544
1.3775322283609577 -0.0
8.898305084745763 0.5847953216374269
3.3333333333333335 0.5847953216374269
-0.0 -0.0
20.0 20.0
5.543345543345543 3.3548285563428317
2.0956356431698313 3.3548285563428317
6.018518518518518 0.13953355108589763
8.49206349206349 0.13953355108589763
16.758925275768334 8.22502712486461
33.86843861525385 8.22502712486461
0.38739038739038745 0.1962953322922089
-0.0 41.02960312296682
7.516339869281044 5.687307861220904
2.9771999028306357 1.3185955255626036
14.398249124937227 1.3185955255626036
12.867870343056447 7.880941464160171
10.120223978919629 7.880941464160171
0.025367833587011668 0.01935733643050716
12.819521748093177 4.620162556571534
-0.0 1.0204081632653061
0.10504201680672269 25.0
0.7575757575757576 -0.0
1.048474945533769 0.03346720214190093
0.8851384448347054 7.196862543397195
2.5366542334334947 0.4819976771196284
2.6930722444741138 0.4819976771196284
0.09746588693957114 0.26041666666666663
12.5 12.81645569620253
0.45662100456621 0.044033465433729636
0.07716049382716049 -0.0
25.38167938931298 37.5
40.20408163265306 20.812706270627064
9.68919968919969 0.5815768930523029
19.31493383574686 21.413944387624426
24.794956809298352 21.413944387624426
66.91983122362869 66.996699669967
0.7575757575757576 33.33333333333333
48.333333333333336 41.088924387646436
60.41666666666667 65.0
41.764705882352935 40.0
0.027233115468409588 2.7777777777777777
0.4169143385509544 1.2908061292471684
2.6013513513513513 1.2908061292471684
0.2976190476190476 1.111111111111111
-0.0 0.02
1.0526315789473684 34.6017316017316
0.2985074626865672 34.6017316017316
25.0 25.0
-0.0 -0.0
-0.0 -0.0
-0.0 0.046490004649000466
-0.0 -0.0
33.33333333333333 -0.0
2.7777777777777777 0.06485084306095978
20.066889632107024 21.918800379326694
1.1141750236222647 2.987959874284877
8.402539443386855 0.675604580561181
17.424242424242426 1.4858490566037736
12.777777777777777 1.4858490566037736
60.028666985188714 25.755765720922515
83.33333333333333 15.476190476190476
75.0 15.476190476190476
33.33333333333333 29.34782608695652
50.0 12.380952380952381
61.60714285714286 66.19047619047618
15.567797897146885 4.338142773257276
0.17989309210526316 -0.0
0.21037960082491525 -0.0
9.474747474747474 21.21555761698396
3.869781721517092 21.21555761698396
80.0 14.63852813852814
7.392615137881919 0.414476491750994
0.3703703703703704 19.167811355311354
0.1661129568106312 -0.0
14.99532732172095 29.430813373482543
6.48696682464455 2.4614363964053374
1.8550392044367945 3.419870239092207
83.67346938775509 4.247708194304992
0.20915464064646178 0.12578616352201258
0.06548788474132285 0.12578616352201258
83.33333333333333 100.0
25.0 25.697803066224118
1.1904761904761905 2.8340360666209206
0.5952380952380952 -0.0
18.827160493827158 1.9369761201901057
6.25 9.801813226001128
12.121228648109007 7.436487157711576
6.931915514005066 7.436487157711576
20.833333333333332 31.594202898550723
1.7733319199245003 2.154856637615258
7.171485828800457 29.053522235340417
0.13157894736842105 -0.0
-0.0 -0.0
-0.0 -0.0
0.3003003003003003 -0.0
25.405340582027502 3.632404181184669
0.7407407407407408 1.7163504968383019
-0.0 1.7163504968383019
1.8383073855550571 58.33333333333333
3.3196721311475414 -0.0
47.959138562586844 47.5045114061968
33.93939393939394 -0.0
36.66666666666667 -0.0
0.05420054200542006 0.02403846153846154
0.02372479240806643 -0.0
0.3546099290780142 16.666666666666664
-0.0 -0.0
0.4166666666666667 0.6451612903225806
0.021739130434782608 0.6451612903225806
13.333333333333334 60.0
-0.0 1.4969863731656186
10.338983050847457 0.05115089514066497
5.196490666511472 0.05115089514066497
-0.0 3.125
0.9803921568627451 8.333333333333332
25.0 0.4464285714285714
1.1904761904761905 0.4464285714285714
2.7027027027027026 100.0
17.8030303030303 1.0890878090366582
1.0319840079960019 0.7575757575757576
0.13056428985632526 37.254901960784316
0.3297217470134959 0.7093001320505565
42.473118279569896 0.26041666666666663
50.0 18.095238095238095
40.54924242424243 20.62556306306307
35.486760543193945 20.62556306306307
62.5 20.62556306306307
1.0 -0.0
33.33333333333333 2.504027811810831
4.40724983828432 -0.0
1.9457323194180258 -0.0
7.065071706205603 -0.0
1.1916054060132022 -0.0
0.976850311356182 -0.0
8.333333333333332 -0.0
0.04616805170821791 0.041823504809703045
100.0 32.69230769230769
100.0 8.96846539816541
100.0 0.6097560975609756
100.0 -0.0
-0.0 -0.0
3.571428571428571 0.7142857142857143
14.285714285714285 0.7142857142857143
1.0634877595289742 24.467777236546596
13.218408639523338 24.467777236546596
2.2222222222222223 0.14245014245014245
5.88235294117647 1.5151515151515151
22.06290100393696 8.270906788832132
3.4313725490196076 8.270906788832132
50.95238095238095 100.0
2.083333333333333 25.0
0.551948051948052 0.2008032128514056
-0.0 -0.0
1.8419489007724301 0.542011350870282
25.411522633744855 50.37453183520599
1.6091532060695055 -0.0
51.534621578099824 13.048498266192324
0.5802395507181551 2.4295900178253116
64.28571428571428 16.847826086956523
-0.0 0.38314176245210724
100.0 -0.0
1.4925373134328357 0.1349527665317139
14.285714285714285 100.0
3.2056440862191913 49.33716662583758
13.462087821711915 49.33716662583758
13.583287430787138 49.33716662583758
100.0 45.0
64.28571428571428 45.0
7.334927882873088 100.0
1.0529250107996102 19.27659574468085
1.4929836668967105 39.20212765957447
-0.0 0.10183299389002036
10.0 4.503367003367003
-0.0 -0.0
2.857142857142857 -0.0
8.333333333333332 25.318471337579616
54.166666666666664 1.221001221001221
100.0 26.22761542427916
5.446102338757706 45.79831932773109
15.0 1.1997126436781609
0.10090817356205853 0.1718213058419244
0.2967359050445104 -0.0
35.6140350877193 1.5364989049199576
69.6969696969697 1.5364989049199576
100.0 80.55555555555556
64.28571428571428 80.55555555555556
-0.0 -0.0
0.2608843537414966 0.04091653027823241
0.043402777777777776 0.04091653027823241
46.99074074074074 21.73778602350031
0.5319148936170213 1.4285714285714286
-0.0 100.0
-0.0 0.1142857142857143
100.0 86.66666666666667
37.84013605442177 48.1055900621118
20.197889916634555 48.1055900621118
33.33333333333333 66.84057971014492
50.0 50.71428571428571
100.0 50.0
11.515151515151514 26.079039192830916
0.5050505050505051 27.500000000000004
0.16680765570476896 27.500000000000004
0.2825462314889855 16.489499611096708
0.5653718730494071 16.489499611096708
0.037257824143070044 16.489499611096708
33.33333333333333 11.11111111111111
4.999181803305515 28.60422405876951
37.77777777777778 0.7751937984496124
1.6666666666666667 0.7092198581560284
-0.0 -0.0
-0.0 -0.0
14.285714285714285 -0.0
27.866489571035025 4.750472864833406
37.75510678719516 4.750472864833406
-0.0 2.1986735870818914
-0.0 0.8771929824561403
83.33333333333333 0.5494505494505495
-0.0 1.9129720853858785
5.291589958329844 100.0
16.666666666666664 38.46153846153846
13.815789473684209 50.54347826086957
100.0 16.346153846153847
0.7936507936507936 -0.0
50.0 -0.0
3.865546218487395 0.11961722488038277
10.50251256281407 0.10080645161290322
51.63934426229508 0.3424657534246575
11.11111111111111 0.46511627906976744
83.33333333333333 75.0
-0.0 34.14682539682539
-0.0 -0.0
4.15568730786122 0.1404494382022472
12.5 52.77777777777778
0.6097560975609756 52.77777777777778
0.7039107866241547 2.083333333333333
-0.0 2.083333333333333
40.0 40.064794816414675
12.701330532212884 1.2594161958568737
19.99122807017544 1.2594161958568737
2.077844253617789 64.6118148752038
2.084912582992389 64.6118148752038
10.0 -0.0
-0.0 -0.0
0.7917912927883017 -0.0
54.0 0.5882352941176471
0.4819591232249869 2.6996403865508136
30.765149601573416 33.557596371882084
41.12404656764351 33.557596371882084
5.787037037037036 3.532608695652174
8.333333333333332 3.532608695652174
-0.0 1.8518518518518516
2.5 -0.0
34.60317460317461 15.715133251718619
37.47641354191808 15.715133251718619
-0.0 0.1631321370309951
100.0 50.0
50.0 50.0
-0.0 6.1269841269841265
50.0 0.20161290322580644
25.0 0.20161290322580644
75.0 16.255252100840334
76.66666666666666 80.95238095238095
16.666666666666664 100.0
100.0 100.0
12.5 4.545454545454546
12.5 37.5
0.8333333333333334 71.66666666666666
0.625 25.0
33.65539452495974 36.14035087719298
52.41935483870967 42.12962962962963
74.35897435897436 83.33333333333333
4.166666666666666 12.684162062615101
100.0 100.0
-0.0 -0.0
100.0 55.00000000000001
100.0 100.0
83.33333333333333 58.33333333333333
100.0 100.0
100.0 50.0
33.60107095046854 39.39393939393939
50.0 0.3244717109747785
25.053248136315233 0.1773049645390071
11.943573667711597 -0.0
1.740012648887952 -0.0
20.638297872340424 -0.0
-0.0 -0.0
0.16754850088183418 -0.0
0.2473037371457236 -0.0
-0.0 -0.0
6.126932408304894 0.0546448087431694
0.43652459934215126 0.04084967320261438
44.61538461538462 45.45454545454545
5.5338535213873445 9.47420634920635
51.545530492898905 13.457570929689888
87.49999999999997 56.63461538461539
-0.0 -0.0
-0.0 -0.0
0.7759206942217713 7.083333333333333
0.0764525993883792 0.03242542153047989
0.3995200777595529 0.11797752808988762
50.306748466257666 0.38461538461538464
21.36685516797182 21.301555104800542
0.09652509652509653 50.0
31.197786131996665 54.02722492505774
52.9783225566358 50.57956143351194
-0.0 0.04001600640256102
26.72413793103448 13.0
34.99268477596652 25.66025641025641
6.063829787234043 -0.0
31.18077554638456 21.64575714295587
36.058859398617294 21.64575714295587
-0.0 -0.0
25.0 0.28735632183908044
29.635258358662607 3.920888818848003
14.746543778801843 3.920888818848003
1.480251015134736 100.0
0.06756756756756757 0.29718272542612384
-0.0 0.29718272542612384
3.3333333333333335 0.0992063492063492
37.75826667445165 14.779672328970934
-0.0 -0.0
3.1511865924646583 0.054681015535108055
4.99174400627262 1.1076479554283303
1.3844679476345791 1.1076479554283303
2.6023278374604217 1.1076479554283303
6.469966494382259 1.1076479554283303
7.315223992175149 1.548306643237372
8.868586596273216 1.548306643237372
56.73701298701299 75.13157894736841
0.1718213058419244 18.90418033162926
4.627450980392156 66.66666666666666
27.857142857142858 0.38461538461538464
-0.0 -0.0
0.5674019607843137 44.21644312746933
16.666666666666664 17.567567567567565
-0.0 0.02314814814814815
-0.0 -0.0
-0.0 -0.0
-0.0 4.263378465506125
0.45662100456621 0.09233610341643582
54.99999999999999 60.1716738197425
25.174825174825177 0.034818941504178275
31.87724014336918 9.18789514393328
12.050078247261345 27.777777777777775
-0.0 40.824175824175825
16.666666666666664 26.063829787234045
26.09904661016949 6.863783253505684
0.868738971087281 -0.0
-0.0 -0.0
-0.0 1.3553794276828581
4.343971631205674 18.631237471839356
0.02063983488132095 -0.0
-0.0 1.5625
1.002948456494558 11.929531197251809
-0.0 0.2524948094568348
0.0474158368895211 0.2524948094568348
7.028786655905299 -0.0
4.905341446923597 -0.0
1.2730525736306082 0.3668614049502616
32.46097337006427 17.466138197845517
69.31818181818181 19.392233356245562
1.4285714285714286 0.21008403361344538
7.142857142857142 0.21008403361344538
-0.0 -0.0
6.666666666666667 0.5128205128205128
26.785714285714285 25.33112582781457
3.4126984126984126 1.0499734183944711
12.5 25.087719298245613
25.0 25.087719298245613
15.247363691891428 2.5185472834375657
19.39432466825017 26.148232137960676
12.347418411961433 26.148232137960676
34.52020202020202 24.29738735772943
14.44598860822861 36.13922841864018
6.945836631603291 36.13922841864018
1.8301654976390227 3.4204931972789114
1.3774834437086092 3.4204931972789114
25.0 25.0
-0.0 0.2008032128514056
0.03714710252600297 -0.0
27.941176470588236 37.708333333333336
0.606060606060606 38.531919317945516
14.84593837535014 1.1904761904761905
20.687156342370404 21.604554865424426
25.0 -0.0
12.5 -0.0
20.040650406504064 8.299846390168971
20.592753623188404 8.299846390168971
55.144665461121164 80.0
0.025214321734745332 0.21929824561403508
60.0 60.0
41.666666666666664 42.31321839080459
-0.0 0.6578947368421052
-0.0 -0.0
-0.0 0.2506265664160401
0.07911392405063292 -0.0
-0.0 -0.0
33.716444141263715 55.20833333333333
45.83333333333333 0.26950826725805
12.5 0.013842746400885935
33.50083752093802 0.5765720922515347
16.95778748180495 0.5765720922515347
8.526011560693641 0.5765720922515347
59.09090909090909 100.0
60.0 100.0
0.6791230005515719 2.083333333333333
0.4762140569806213 2.083333333333333
12.614942528735632 2.083333333333333
9.836601591382891 -0.0
0.15024786239478324 -0.0
50.0 50.0
25.0 22.22222222222222
-0.0 50.0
-0.0 0.042789901583226354
32.260044642857146 1.1090521114106018
27.380952380952383 1.1090521114106018
0.05649717514124294 0.02509410288582183
0.06535947712418301 0.02509410288582183
2.4488410435457277 0.036153289949385395
2.380952380952381 0.036153289949385395
20.0 0.24172819250751987
3.642857142857143 16.4
66.66666666666666 66.76839606646321
-0.0 -0.0
17.236888407866815 1.6666666666666667
14.948550627076203 14.67936725531758
0.1226993865030675 -0.0
22.35294117647059 20.086580086580085
-0.0 -0.0
-0.0 0.07874015748031496


==> data/pairwise_siglip-dino.csv <==
vit_large_patch16_siglip_384_webli dinov2_vitl14
100.0 100.0
28.993506493506494 26.167499076192346
0.21739130434782608 0.19083969465648853
0.13054830287206268 0.25
33.33333333333333 33.33333333333333
25.50761421319797 5.555555555555555
4.308209483368719 8.333333333333332
12.5 8.333333333333332
-0.0 -0.0
100.0 64.28571428571428
52.702702702702695 50.96153846153846
-0.0 -0.0
69.36936936936937 75.0
100.0 100.0
76.18976139099978 44.137171059890235
75.0 100.0
79.17765567765566 28.51779323564707
62.87771752057466 32.36386578319257
0.1488095238095238 0.07936507936507936
50.0 50.0
32.872850529100525 2.083333333333333
67.48366013071896 90.0
35.027472527472526 43.8095238095238
63.33333333333333 61.26984126984127
0.6097560975609756 -0.0
16.666666666666664 11.25
43.97727272727273 40.782294700058245
21.261096822367872 20.408163265306122
-0.0 -0.0
41.666666666666664 37.591911764705884
20.26674043767563 20.096618357487923
1.4304683727667793 5.518575851393188
2.569060773480663 3.751284686536485
25.05224660397074 38.41463414634146
-0.0 -0.0
66.66666666666666 66.66666666666666
25.0 25.333333333333336
60.0 100.0
-0.0 0.2386486730456761
8.666727173715739 3.0563758897470845
25.0 25.0
38.85566282081469 28.725675300949334
12.5 2.3272357723577235
1.0202135774218155 1.0442622143376696
0.20833333333333334 0.05555555555555555
25.0 25.0
32.18599033816425 8.658596837944664
1.325957147874956 0.6578947368421052
39.77272727272727 20.70906432748538
0.6893468849990589 1.8824771287825475
28.278130671506354 27.72435897435897
50.4149377593361 50.56497175141242
28.57142857142857 25.833333333333336
25.543478260869566 25.526315789473685
28.34920634920635 16.841725877870452
33.33333333333333 36.11111111111111
26.427897097002596 27.640467951886638
25.103092783505154 25.0
33.33333333333333 33.33333333333333
-0.0 0.1239157372986369
100.0 100.0
33.33333333333333 33.42415985467756
69.6969696969697 38.55013550135501
6.903913901218911 10.396049098580743
66.66666666666666 16.954022988505745
-0.0 -0.0
47.61904761904761 21.296296296296298
25.187050108729782 55.55555555555556
25.079744816586924 25.204918032786882
0.06983240223463687 -0.0
-0.0 -0.0
0.9398496240601504 -0.0
42.95977011494252 4.642857142857143
25.0 4.166666666666666
12.790265689044203 5.183823529411765
0.9236453201970443 2.0003566757817146
0.641025641025641 0.3048780487804878
25.24154589371981 4.296066252587991
2.504180602006689 0.07843137254901962
0.11883189097950221 0.2578475362487966
-0.0 -0.0
75.0 4.596865203761755
91.66666666666666 40.06734006734006
1.528735632183908 2.6785714285714284
35.25158198920485 19.222716777627678
64.28571428571428 50.68027210884354
14.541122246601699 1.9599039328375023
15.561207450224792 2.5895863395863388
55.55555555555555 5.669710806697107
-0.0 -0.0
20.25574064548464 1.195898238345956
16.666666666666664 17.17171717171717
16.666666666666664 21.525096525096522
14.034443168771526 5.653760710885432
100.0 59.09090909090909
61.21212121212122 26.272235737332206
25.806451612903224 6.25
0.4254868958949739 0.273224043715847
25.0 25.0
66.66666666666666 66.66666666666666
23.483709273182956 23.529305190687563
26.666666666666668 6.429856115107914
44.439223057644114 42.51265822784811
62.32558139534884 50.11396011396012
14.469512195121952 3.2738095238095233
50.998556998556985 45.25701034912183
41.212376933895925 42.31182795698925
64.40038684719536 52.94117647058824
36.103896103896105 28.46511627906977
24.826859092546677 33.54609929078014
75.34013605442176 65.32786885245902
100.0 80.41666666666667
75.0 75.65359477124183
82.14285714285714 69.16666666666667
0.1724137931034483 -0.0
0.14790280613925302 -0.0
54.347826086956516 100.0
33.45454545454545 40.0
-0.0 -0.0
-0.0 -0.0
3.3333333333333335 2.256052824651504
2.2086466165413534 0.7323408129384673
7.765151515151516 16.91116544417278
0.5691347888025712 0.038358266206367474
1.0604306552442693 -0.0
68.74999999999999 29.166666666666664
59.375 50.0
66.66666666666666 50.1039501039501
35.71428571428571 8.422459893048128
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
51.21951219512195 50.103092783505154
0.05518763796909492 0.040783034257748776
-0.0 -0.0
100.0 75.0
11.11111111111111 0.1282051282051282
-0.0 4.362101313320825
0.6369426751592357 0.16556291390728478
0.25380710659898476 -0.0
0.5102040816326531 -0.0
1.5873015873015872 -0.0
0.9183831729455468 -0.0
2.5618706263867557 -0.0
16.666666666666664 0.7142857142857143
53.50691482540798 27.99287763476506
37.98976129892161 20.29229222226529
38.85189289901034 39.10919806826767
45.17386470946842 32.8252837616474
34.61538461538461 33.604336043360426
23.653846153846153 17.441860465116278
27.854113655640372 33.39278636543797
21.176470588235297 20.74074074074074
35.90681868991728 22.71173948003217
36.09993409414131 24.652540442014125
14.285714285714285 14.285714285714285
87.65432098765432 41.721543725763134
89.00893690809659 51.70211181428244
8.333333333333332 3.125
86.10058922558923 69.54204526744476
57.27488777396357 54.285714285714285
48.85044642857142 41.4021164021164
45.05108926161559 40.476190476190474
-0.0 -0.0
38.888888888888886 9.071370640713706
10.912986476299794 6.863184995174551
20.766109106054447 7.220414124404681
12.268224137660338 11.97485308186415
33.33333333333333 18.386945449671625
43.333333333333336 25.303030303030305
50.0 37.5
38.268398268398265 0.4354904354904355
50.0 0.08650519031141869
0.38314176245210724 -0.0
50.0 35.60606060606061
50.0 33.33333333333333
33.33333333333333 16.666666666666664
33.33333333333333 33.33333333333333
20.449438202247194 20.377555336247003
40.416666666666664 14.318181818181817
4.725770032921385 0.26529842706313295
0.11251289546079782 -0.0
19.17753882291863 13.068181818181818
25.309749388753055 25.100536193029487
36.86274509803922 0.8636977058029689
10.32948934666552 2.6750444973849223
19.96051468963994 3.092846270928463
20.0 20.132450331125828
20.0 20.0
33.33333333333333 34.69387755102041
28.69147659063625 0.8549099427384262
-0.0 -0.0
0.045871559633027525 -0.0
15.44422700587084 17.061961384381608
20.0 0.24357012206502668
5.714285714285714 0.6643625192012289
21.333333333333336 2.7919708029197086
20.833333333333336 20.11461318051576
4.542606516290727 25.0
34.628807106598984 24.58333333333333
10.98105111263006 9.617882117882118
14.966783242970724 12.87408243929983
0.20724461437894173 -0.0
0.961671509616715 0.10237867380724522
15.217391304347828 2.3051948051948052
21.578947368421055 1.2207792207792205
25.24179305263922 19.33691573384893
28.017097309470184 25.21840120110843
17.48263888888889 17.04478553406224
18.091348636342296 17.74933240450482
34.18079096045198 18.301234567901233
20.43142043142043 6.432748538011696
15.350697125580487 21.319576217583805
28.102768316865973 26.79855053225704
11.11111111111111 0.7936507936507936
11.167656205824143 -0.0
0.7936507936507936 -0.0
16.666666666666664 16.666666666666664
16.70054200542005 16.777777777777775
2.7777777777777777 4.166666666666666
16.98539045039689 4.330065359477124
0.7528215606149056 -0.0
80.06863506863506 71.45438384969746
84.91379310344827 80.67129629629629
67.64628073451603 31.37181164159582
17.188017461990064 14.362726222564499
17.02136573104315 14.727398205659073
-0.0 -0.0
19.023967553379318 6.49983909371261
10.250604311268575 0.4688707895909973
27.844736327510034 0.45232675713456244
24.338568408335853 1.6720270325285997
42.71048020440143 0.043402777777777776
50.0 2.3466798254910275
26.514701263559708 5.180181828701526
26.117883208122617 3.566919191919192
35.319987312740935 2.105335636052125
34.94973256478164 0.015035333032626674
11.830065359477123 0.40933896318069535
0.39215686274509803 0.3076923076923077
0.32352761299003124 0.18867924528301888
-0.0 -0.0
-0.0 -0.0
45.92415985467756 35.44444444444444
60.0 60.0
0.08049196690170321 0.02532928064842958
50.0 37.5
25.832862789384524 11.064327485380115
0.8393503652623513 0.02608242044861763
0.08008658008658008 -0.0
66.66666666666666 66.66666666666666
66.66666666666666 55.55555555555555
29.713239780353874 0.31222904021876874
57.14285714285714 57.14285714285714
17.876509455456823 35.43956043956044
50.16181229773462 50.12507817385866
58.33333333333333 50.38535645472062
33.33333333333333 33.33333333333333
50.0 7.142857142857142
1.7857142857142856 2.1739130434782608
25.81967213114754 2.8846153846153846
17.52035391154876 20.191326530612244
25.0 6.730769230769231
16.987179487179485 16.75213675213675
0.3697445685618031 0.7989417989417988
0.09678684483289914 0.6435584291187739
50.0 50.0
50.0 50.0
34.64912280701754 33.640081799591
50.0 50.0
66.66666666666666 66.66666666666666
33.33333333333333 0.24691358024691357
40.0 40.0
6.493506493506494 7.500000000000001
33.33333333333333 5.512820512820514
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 11.11111111111111
33.33333333333333 33.33333333333333
16.666666666666664 16.666666666666664
16.666666666666664 16.666666666666664
20.0 20.0
20.0 20.0
61.71063149480416 28.203463203463198
33.92609190496515 19.51960486443245
22.499999999999996 17.251461988304094
42.857142857142854 42.857142857142854
54.285714285714285 57.14285714285714
18.575373619233268 17.308717048553426
17.272727272727273 17.272727272727273
28.62723214285714 14.417379855167873
28.617167251105347 14.688128772635814
25.279357826681586 6.280156815440289
26.071570972886764 0.041254125412541254
16.07142857142857 13.88888888888889
4.231266149870801 0.8333333333333334
17.54045307443366 12.7
25.386978945446693 44.00229106646426
42.23981915671698 52.42427352803134
15.344128639459884 12.694826225128027
2.08298755186722 0.01941747572815534
24.92063492063492 10.847464696112617
15.176767676767675 16.843033509700174
18.085772889027687 21.578377166766284
40.0 40.0
40.0 40.0988467874794
16.666666666666664 16.666666666666664
17.15828542724786 16.666666666666664
30.000000000000004 12.35671028337357
-0.0 0.02844141069397042
51.801801801801794 48.13218390804598
50.414078674948236 46.21428571428571
43.93018018018018 42.81757293676921
41.57894736842105 40.169367373555104
40.545634920634924 36.111111111111114
50.130463144161766 45.83333333333333
40.833333333333336 38.541666666666664
50.11180679785331 50.0
14.285714285714285 14.285714285714285
16.666666666666664 14.935064935064934
0.5 0.5555555555555556
6.071428571428571 3.686868686868687
16.74565560821485 16.666666666666664
5.696798493408662 1.5917798676419366
16.666666666666664 16.666666666666664
22.666666666666668 20.294117647058822
42.92859749977187 45.40010063791451
1.1897367976668416 4.3478205575180295
11.11111111111111 5.555555555555555
5.9413580246913575 7.216091889364047
19.771504476145825 5.721230306865666
32.010582010582006 9.478494623655912
33.26186009112838 30.061576354679804
79.33333333333333 26.559139784946233
76.8130081300813 5.831055900621118
46.8361876396128 1.3924512946163456
23.470902962735995 1.3333333333333335
14.414607463361987 19.047619047619047
14.687765103182047 15.203569549362586
14.716942884701245 15.558436222043944
45.49266247379455 11.986389351682536
12.773827479709832 0.506264073385622
29.545454545454547 0.6912251655629139
50.0 25.0
6.9523809523809526 0.7385109371864339
25.101214574898783 25.0
25.28409090909091 25.174216027874564
22.078106269575123 2.833875960141595
20.27452903986971 8.506775005443112
16.483516483516482 8.333333333333332
7.070707070707069 3.872679045092838
20.942028985507243 13.095238095238097
30.263157894736842 20.47058823529412
43.74999999999999 21.250000000000004
27.217830478700044 21.884057971014496
20.38095238095238 21.16161616161616
20.093676814988292 20.257614397379278
20.0 20.16580537034809
33.7789661319073 14.970510473866177
34.52950558213716 25.490785719793358
30.208333333333336 25.0
14.923066869051063 0.4245552915646455
-0.0 14.401727357609708
12.5 1.5079365079365077
2.1818848551521817 2.1604938271604937
8.928571428571427 4.329268292682927
28.403790291045183 21.120689655172413
50.0 45.83333333333333
45.83333333333333 45.83333333333333
16.666666666666664 16.70057646659885
16.666666666666664 16.666666666666664
40.4054054054054 3.4722222222222223
43.33333333333333 40.08264462809917
12.326892109500804 5.555555555555555
0.2777777777777778 -0.0
15.004985119047621 15.978250135782353
17.156862745098035 16.788766788766786
17.231638418079093 17.010309278350512
16.708967851099832 16.666666666666664
58.57142857142856 43.55555555555555
18.923763622602504 2.969134310180027
3.0167859773442856 0.3337995406158034
23.93967158854213 2.8228197803927633
0.47619047619047616 0.02319109461966605
2.923898531375167 0.11373014754725336
3.704199092088197 0.01243781094527363
3.9867225716282317 0.02469135802469136
20.043336944745395 0.46511627906976744
40.0 40.0
23.120650634426976 20.0
23.190035273368608 20.052424639580604
3.786123786123786 1.9841628959276016
4.615384615384616 1.4127790676411753
63.33333333333333 46.64634146341463
54.76190476190476 46.11111111111111
44.53347578347579 27.373737373737374
2.1034952009930437 0.4158921923316424
0.5799075987462242 0.1277820834667161
18.881118881118883 0.8608490566037735
7.499327951528806 1.6426282051282053
26.551030103518997 25.041620421753606
25.94179436876066 25.0
50.0 50.0
50.0 50.0
25.804884957395917 17.439803439803438
38.92440892440893 27.18580640372869
10.932392133332021 4.440720016891891
10.096366618776138 3.5254137115839246
14.285714285714285 14.285714285714285
-0.0 0.06734006734006734
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 100.0
11.11111111111111 0.24752475247524752
57.692307692307686 11.11111111111111
0.5291005291005291 0.37593984962406013
7.142857142857142 7.6923076923076925
2.380952380952381 18.666666666666664
50.0 51.515151515151516
-0.0 0.49019607843137253
12.5 50.0
100.0 100.0
50.0 50.505050505050505
1.2048192771084338 20.0
-0.0 6.25
0.5747126436781609 1.111111111111111
-0.0 0.06373486297004462
34.08239700374532 16.666666666666664
-0.0 -0.0
70.0 83.33333333333333
0.22727272727272727 -0.0
-0.0 -0.0
0.08305647840531562 -0.0
-0.0 -0.0
-0.0 0.21598272138228944
33.33333333333333 33.33333333333333
0.2857142857142857 1.3513513513513513
-0.0 -0.0
-0.0 -0.0
50.0 50.0
59.09090909090909 52.94117647058824
-0.0 -0.0
-0.0 -0.0
30.43165467625899 11.019226594595153
0.05830903790087463 -0.0
5.075757575757575 0.4807692307692308
13.175675675675674 3.629771628604767
3.571428571428571 -0.0
11.11111111111111 0.38314176245210724
0.641025641025641 -0.0
5.555555555555555 0.05807200929152149
-0.0 -0.0
0.07352941176470588 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
100.0 2.564102564102564
-0.0 -0.0
16.666666666666664 11.11111111111111
-0.0 0.17421602787456447
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
9.090909090909092 4.545454545454546
6.25 10.0
4.761904761904762 1.0101010101010102
-0.0 -0.0
7.670454545454546 -0.0
3.4239130434782608 -0.0
0.267379679144385 -0.0
100.0 100.0
83.33333333333333 25.757575757575758
83.33333333333333 39.285714285714285
100.0 32.5
50.53191489361703 51.58730158730158
-0.0 -0.0
0.2808988764044944 -0.0
100.0 33.33333333333333
100.0 50.0
66.77814938684503 33.6405529953917
0.09842519685039369 -0.0
-0.0 -0.0
50.0 50.11947431302271
2.631578947368421 1.6666666666666667
-0.0 -0.0
0.38461538461538464 0.32626514232185816
3.4482758620689653 20.0
0.16129032258064516 0.19646365422396855
21.657142857142855 0.3427509770004485
10.424045651318378 4.728814261837998
1.9230769230769231 25.0
16.78043230944255 17.5
16.79738562091503 19.047619047619047
66.66666666666666 50.0
56.051587301587304 18.95053475935829
4.017857142857142 1.10254329004329
11.16557734204793 22.499999999999996
7.610398545383065 0.04807692307692308
11.177336971802635 8.547008547008545
43.433028839192865 38.05853316587318
28.822458954601345 29.1172853465027
20.98997493734336 6.619570905285191
-0.0 -0.0
15.309978085397926 23.448319076772115
0.2801120448179271 -0.0
50.104986876640424 16.904849714180344
33.49642945597019 28.116446475683137
25.0 0.7692307692307693
25.37313432835821 25.423728813559322
40.0 33.33333333333333
55.55555555555555 4.166666666666666
80.0 75.66666666666667
33.434038267875124 33.33333333333333
50.0 50.0
4.364856742135844 0.10810810810810811
25.0 25.0
66.66666666666666 66.66666666666666
10.47930283224401 8.618233618233619
2.380952380952381 0.2434647162400108
-0.0 -0.0
13.031914893617023 2.248896247240618
13.059033989266547 12.554824561403507
50.108108108108105 50.0
76.07075514052258 66.89554464674083
36.85373528747023 2.494237630640018
22.211075441412518 0.864213895762146
0.6380142204164551 1.1134728551755468
0.8547008547008547 3.3333333333333335
0.5882352941176471 0.12345679012345678
66.66666666666666 36.66666666666667
1.916555234654106 0.17806571036109098
40.35802175121061 40.35006356231462
61.95652173913043 37.07849168375484
32.55523897472859 17.045454545454547
35.0 12.667224080267559
45.45454545454545 40.6060606060606
25.042372881355927 25.0
2.9945448479712145 0.7187418293961801
100.0 85.1010101010101
28.181268882175225 13.333333333333334
20.625895666205782 22.30325949936971
15.60897435897436 0.8203605704911336
24.444444444444446 20.110060585477676
5.334332481418236 -0.0
43.47393087287639 26.14285714285714
3.2292372371463376 1.0232125655073403
17.783674004192875 20.02669680293501
1.8331750678324907 0.49498077935598084
15.555555555555555 10.795454545454545
20.74074074074074 20.0
20.344827586206897 20.0
0.0423728813559322 0.02969121140142518
0.06587615283267456 0.048590864917395525
5.0 0.052521008403361345
-0.0 -0.0
57.83696067201222 22.22222222222222
23.55311355311355 2.9541194513078297
0.6756756756756757 -0.0
38.84824518042511 21.37142857142857
-0.0 -0.0
66.66666666666666 41.666666666666664
66.9831223628692 17.246376811594203
66.66666666666666 20.833333333333332
100.0 100.0
28.40349184164697 1.0016682445662846
0.7142857142857143 -0.0
15.660251269713982 8.502208196020003
100.0 88.88888888888889
91.66666666666666 45.71026722925457
17.78554704129417 1.3334017304469752
14.983696095214802 1.6678404746836781
25.43478260869565 1.9230769230769231
36.818873668188736 3.5952747817154593
7.142857142857142 2.941176470588235
34.38840759075907 32.48807631160572
16.666666666666664 4.166666666666666
8.510011778563015 12.5
0.43859649122807015 1.5151515151515151
14.285714285714285 14.285714285714285
25.11467889908257 25.0
6.666666666666667 8.333333333333332
-0.0 0.1282051282051282
39.28571428571428 9.62962962962963
35.416666666666664 50.0
74.35897435897436 100.0
28.387533875338754 0.7056210558514706
25.910389553407498 12.725225225225225
-0.0 0.4830917874396135
5.555555555555555 0.43859649122807015
34.583934583934585 14.581706651152581
41.62162162162162 40.0
51.72136422136423 21.137100019781585
48.19444444444445 7.644230769230768
25.0 25.0
0.07541478129713425 0.5376344086021505
18.632866765910006 0.24587809807467292
15.16692680094065 1.7857142857142856
20.997770345596432 10.117647058823529
0.25 0.11210762331838565
20.416666666666668 20.22598870056497
42.0 1.0208667736757624
23.895964475674617 14.029454288073262
44.20833333333333 23.870481525943706
30.736165857931464 12.301587301587302
100.0 91.66666666666666
94.44444444444444 38.64844407064761
67.8030303030303 55.811310031258884
28.647822765469822 15.646258503401361
5.555555555555555 0.8771929824561403
3.781662406848037 1.7059401080019636
2.2060165925716477 1.030517470145953
25.156739811912228 25.70075757575757
16.75438596491228 16.86626746506986
0.8171274534156283 -0.0
8.20008415737429 1.6384975568649036
47.573356807511736 19.420473773265652
61.845238095238095 7.671986325845859
25.0 25.0
35.637480798771115 17.17391304347826
75.0 41.66666666666667
54.761904761904766 70.0
83.33333333333333 83.33333333333333
75.37878787878788 70.39351851851852
42.81659294885558 17.89906456847246
0.09455953613871503 0.3317867368905052
14.646464646464647 55.263157894736835
45.33333333333333 38.64705882352941
14.540816326530612 1.327503142019271
47.83783783783784 4.154040404040405
25.115740740740737 59.09090909090909
32.795025046893585 2.929529486906536
55.00000000000001 23.156454025104072
49.99999999999999 20.369274136715998
26.446154498665823 28.727249693847384
68.55345911949685 66.796875
0.025839793281653745 -0.0
13.80952380952381 0.19994747648378933
13.827537593984962 13.976828982424843
1.7543859649122806 0.4975124378109453
26.95403168836411 25.442477876106196
36.80798368298369 12.959212942911913
25.0788643533123 25.519757231404956
37.94871794871795 34.122093023255815
1.1653335159914657 0.38091098380755084
75.0 75.1233045622688
-0.0 0.06157635467980296
-0.0 -0.0
55.00000000000001 50.28089887640449
1.0964378280856244 0.6934947404114902
100.0 100.0
58.11688311688311 49.70142602495544
83.33333333333333 59.09090909090909
-0.0 -0.0
15.171445639187574 19.46442422997383
14.571100075111238 7.073797374271827
34.84848484848485 5.219384817830414
59.28782166229865 49.36377055490042
17.1875 16.666666666666664
0.43668122270742354 -0.0
25.859416800428036 26.24048706240487
0.8844850021964177 -0.0
-0.0 -0.0
-0.0 -0.0
50.0 16.666666666666664
50.0 1.4285714285714286
33.33333333333333 33.33333333333333
33.33333333333333 16.666666666666664
0.04547521600727603 -0.0
-0.0 -0.0
-0.0 -0.0
0.9780992715748958 0.4334809428824422
1.5873015873015872 0.11540517190886193
36.75950486295314 35.28719397363465
43.57789855072463 50.105485232067515
100.0 83.33333333333333
48.333706133810516 46.665199207572094
35.67419131638125 9.1230963006261
80.55555555555556 50.303030303030305
60.150375939849624 60.0
-0.0 -0.0
33.33333333333333 34.07376999331022
50.0 50.0
1.7857142857142856 25.0
-0.0 0.3339771446966039
1.0869565217391304 0.05434782608695652
75.0 75.0
50.90909090909091 16.85049019607843
-0.0 -0.0
25.0 8.333333333333332
33.33333333333333 0.505050505050505
66.8111753371869 46.666666666666664
66.66666666666666 55.55555555555555
50.0 55.55555555555555
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
68.05555555555556 66.66666666666666
35.0 25.202429149797574
45.06345212902729 24.41672911049424
22.26190476190476 1.23433243869922
50.0 12.179487179487179
1.6666666666666667 0.031525851197982346
1.4981098457046549 0.4677566503056489
-0.0 -0.0
4.330837344743567 0.3921381345049719
63.47826086956522 44.080246913580254
39.39393939393939 33.70577281191807
-0.0 -0.0
46.846038863976084 1.5231340763255659
0.8620689655172413 -0.0
1.5018315018315016 0.2403846153846154
25.0 12.62406947890819
38.46153846153846 41.666666666666664
0.28735632183908044 -0.0
28.903677660583732 3.6217456699384405
5.099750623441397 10.106951871657754
39.37389770723104 15.627426816505775
50.0 6.25
100.0 100.0
0.16103059581320447 0.5208333333333333
0.6944444444444444 11.11111111111111
0.5740740740740741 0.14688796614140426
67.81609195402298 55.667287399130984
52.02702702702703 42.83854166666667
27.647907647907644 1.1477551739628837
39.33933933933933 8.888888888888888
51.075268817204304 5.021367521367521
8.475783475783476 0.06775067750677506
0.23653139416686214 0.20039711511250388
36.81846932321316 2.923181818181818
3.1626959241408006 0.35495498359896543
0.05707762557077625 0.04187604690117253
-0.0 -0.0
-0.0 -0.0
33.61111111111111 25.48076923076923
0.04597701149425288 -0.0
41.23893396204609 9.666872523250873
95.0 95.0
0.390625 -0.0
11.377777777777776 0.06775067750677506
50.0 50.0
-0.0 -0.0
41.965688842325825 23.614030896639594
20.209139078846064 20.0
8.333333333333332 33.7037037037037
0.7515138408304499 0.03813882532418001
33.33333333333333 8.333333333333332
100.0 91.66666666666666
25.0 25.0
-0.0 -0.0
-0.0 0.05518763796909492
100.0 37.5
100.0 61.111111111111114
46.666666666666664 39.39393939393939
100.0 80.95238095238095
43.23036758563074 51.70420106098198
-0.0 -0.0
92.66666666666666 86.0
96.66666666666666 88.33333333333333
85.41666666666666 5.2305663745537165
100.0 100.0
51.05820105820105 25.9828349944629
55.55555555555555 40.74074074074075
75.21459227467811 56.811384466956106
37.5 67.23484848484848
38.53303664369702 87.5
2.8000000000000003 8.952702702702704
54.26256233218258 58.33333333333333
-0.0 -0.0
-0.0 -0.0
16.61064425770308 56.906906906906904
-0.0 -0.0
2.184516104830624 -0.0
8.586648845625916 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
16.666666666666664 0.35842293906810035
0.044267374944665774 0.20202020202020202
0.19305019305019305 0.10504201680672269
1.671078921078921 0.30387931034482757
32.69764216366158 0.2771514355763257
3.6882383153569593 1.6077496615569744
18.126849894291755 12.185156633260915
18.121172353455815 16.666666666666664
3.7037037037037033 0.01538935056940597
16.897593845797903 1.4674839176650774
39.5 23.65972222222222
84.15300546448087 44.49167791273055
44.0671519443898 12.561712086123924
8.641975308641975 1.5500555291131208
41.666666666666664 5.042016806722689
25.0 6.25
0.023952095808383235 0.03164556962025317
1.3888888888888888 0.16583747927031509
66.3640707118968 60.24273345701917
28.120300751879697 52.04007990205554
65.12795750845002 32.291021671826634
1.8939532453963692 3.3056284631087776
67.04119850187266 38.88888888888889
7.827101960493799 1.3775322283609577
38.88888888888889 8.898305084745763
34.883720930232556 3.3333333333333335
-0.0 -0.0
20.051948051948052 20.0
5.101478326234026 5.543345543345543
8.502262609911334 2.0956356431698313
20.0 6.018518518518518
12.037037037037036 8.49206349206349
19.107254753155747 16.758925275768334
31.39559934572097 33.86843861525385
3.5051905652764024 0.38739038739038745
-0.0 -0.0
33.33333333333333 7.516339869281044
22.015607615520477 2.9771999028306357
11.48468490573754 14.398249124937227
28.073685304510498 12.867870343056447
11.349206349206348 10.120223978919629
1.1084669338677355 0.025367833587011668
12.529236258049817 12.819521748093177
0.22633399887214034 -0.0
0.09578544061302681 0.10504201680672269
3.6348803480783176 0.7575757575757576
0.05249343832020997 1.048474945533769
22.93517175020664 0.8851384448347054
7.179487179487181 2.5366542334334947
10.430107526881722 2.6930722444741138
1.8518518518518516 0.09746588693957114
12.5 12.5
11.11111111111111 0.45662100456621
6.385887688408697 0.07716049382716049
50.0 25.38167938931298
70.0 40.20408163265306
10.555555555555554 9.68919968919969
38.161644723606855 19.31493383574686
53.039610493026636 24.794956809298352
68.99224806201549 66.91983122362869
33.4065934065934 0.7575757575757576
65.33333333333333 48.333333333333336
60.41666666666667 60.41666666666667
40.0 41.764705882352935
0.2066115702479339 0.027233115468409588
33.33333333333333 0.4169143385509544
41.666666666666664 2.6013513513513513
16.77215189873418 0.2976190476190476
0.15748031496062992 -0.0
7.121212121212121 1.0526315789473684
8.50448131197559 0.2985074626865672
25.239234449760765 25.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
33.33333333333333 33.33333333333333
50.0 2.7777777777777777
20.458527193967587 20.066889632107024
47.22222222222222 1.1141750236222647
19.17481144285268 8.402539443386855
100.0 17.424242424242426
100.0 12.777777777777777
72.35023041474653 60.028666985188714
100.0 83.33333333333333
100.0 75.0
75.0 33.33333333333333
51.12359550561798 50.0
69.35374149659864 61.60714285714286
20.057625955622544 15.567797897146885
0.6247324104466961 0.17989309210526316
0.3209876543209877 0.21037960082491525
41.32191780821918 9.474747474747474
10.75894538606403 3.869781721517092
80.0 80.0
26.87147977470558 7.392615137881919
4.166666666666666 0.3703703703703704
1.9229894149010935 0.1661129568106312
15.126050420168067 14.99532732172095
8.456205646405431 6.48696682464455
5.386055412263915 1.8550392044367945
85.837286944298 83.67346938775509
0.24875621890547264 0.20915464064646178
0.08912655971479501 0.06548788474132285
100.0 83.33333333333333
29.858934169278996 25.0
31.32586367880485 1.1904761904761905
25.0 0.5952380952380952
34.62301587301587 18.827160493827158
30.106837606837605 6.25
12.369143908446445 12.121228648109007
15.686112850250783 6.931915514005066
30.804685072991134 20.833333333333332
68.46473937801139 1.7733319199245003
20.235478806907377 7.171485828800457
-0.0 0.13157894736842105
-0.0 -0.0
-0.0 -0.0
1.5873015873015872 0.3003003003003003
25.73257667631156 25.405340582027502
1.891174518911745 0.7407407407407408
0.7814739382967488 -0.0
30.720029239766077 1.8383073855550571
41.666666666666664 3.3196721311475414
61.26893939393939 47.959138562586844
46.29629629629629 33.93939393939394
62.698412698412696 36.66666666666667
0.1652892561983471 0.05420054200542006
-0.0 0.02372479240806643
3.3333333333333335 0.3546099290780142
-0.0 -0.0
3.3333333333333335 0.4166666666666667
0.4761904761904762 0.021739130434782608
60.0 13.333333333333334
0.23413619769069002 -0.0
47.038961038961034 10.338983050847457
30.267156862745097 5.196490666511472
-0.0 -0.0
5.555555555555555 0.9803921568627451
25.0 25.0
12.73957842278941 1.1904761904761905
33.33333333333333 2.7027027027027026
100.0 17.8030303030303
0.06009615384615385 1.0319840079960019
11.794871794871794 0.13056428985632526
91.66666666666666 0.3297217470134959
53.2608695652174 42.473118279569896
50.140944326990834 50.0
22.15835588410006 40.54924242424243
36.130536130536136 35.486760543193945
46.875 62.5
1.3333333333333335 1.0
51.04279915923752 33.33333333333333
12.96296296296296 4.40724983828432
23.93162393162393 1.9457323194180258
36.954365079365076 7.065071706205603
36.93457943925233 1.1916054060132022
7.57142857142857 0.976850311356182
52.08333333333333 8.333333333333332
1.7105263157894735 0.04616805170821791
100.0 100.0
100.0 100.0
100.0 100.0
100.0 100.0
-0.0 -0.0
14.285714285714285 3.571428571428571
14.285714285714285 14.285714285714285
21.31574195763625 1.0634877595289742
18.015389082462253 13.218408639523338
14.285714285714285 2.2222222222222223
7.142857142857142 5.88235294117647
41.89246486028112 22.06290100393696
24.344835926269575 3.4313725490196076
100.0 50.95238095238095
25.0 2.083333333333333
6.018518518518518 0.551948051948052
-0.0 -0.0
39.285714285714285 1.8419489007724301
8.800623052959502 25.411522633744855
21.055555555555554 1.6091532060695055
52.71714586783078 51.534621578099824
33.33333333333333 0.5802395507181551
100.0 64.28571428571428
-0.0 -0.0
100.0 100.0
50.0 1.4925373134328357
100.0 14.285714285714285
20.517331371140322 3.2056440862191913
32.24211645767677 13.462087821711915
35.419570105140245 13.583287430787138
100.0 100.0
100.0 64.28571428571428
19.523809523809526 7.334927882873088
11.557312252964428 1.0529250107996102
10.944444444444445 1.4929836668967105
-0.0 -0.0
25.45662100456621 10.0
0.141643059490085 -0.0
5.88235294117647 2.857142857142857
27.281517060694902 8.333333333333332
100.0 54.166666666666664
100.0 100.0
100.0 5.446102338757706
100.0 15.0
0.8 0.10090817356205853
4.3478260869565215 0.2967359050445104
72.22222222222221 35.6140350877193
79.16666666666666 69.6969696969697
100.0 100.0
86.66666666666667 64.28571428571428
-0.0 -0.0
0.04332755632582322 0.2608843537414966
0.02821670428893905 0.043402777777777776
35.55555555555555 46.99074074074074
100.0 0.5319148936170213
0.9174311926605505 -0.0
0.1002004008016032 -0.0
100.0 100.0
71.42857142857143 37.84013605442177
36.63003663003663 20.197889916634555
35.80246913580246 33.33333333333333
50.0 50.0
75.0 100.0
29.401822457378017 11.515151515151514
6.456456456456457 0.5050505050505051
7.159090909090909 0.16680765570476896
26.52412280701754 0.2825462314889855
31.25 0.5653718730494071
27.085048216023726 0.037257824143070044
33.33333333333333 33.33333333333333
58.68055555555556 4.999181803305515
68.18181818181817 37.77777777777778
33.33333333333333 1.6666666666666667
-0.0 -0.0
0.90146750524109 -0.0
14.285714285714285 14.285714285714285
35.07635882635883 27.866489571035025
38.16715702299226 37.75510678719516
7.142857142857142 -0.0
-0.0 -0.0
83.33333333333333 83.33333333333333
0.08833922261484099 -0.0
100.0 5.291589958329844
33.45345345345345 16.666666666666664
21.428571428571427 13.815789473684209
100.0 100.0
50.0 0.7936507936507936
100.0 50.0
9.191176470588236 3.865546218487395
56.25 10.50251256281407
17.719298245614034 51.63934426229508
100.0 11.11111111111111
100.0 83.33333333333333
66.66666666666666 -0.0
0.4464285714285714 -0.0
3.065878378378378 4.15568730786122
50.35335689045937 12.5
52.85714285714286 0.6097560975609756
-0.0 0.7039107866241547
-0.0 -0.0
42.347711161840685 40.0
23.407544836116266 12.701330532212884
22.423802612481857 19.99122807017544
69.56518030409656 2.077844253617789
77.9184488166524 2.084912582992389
25.0 10.0
-0.0 -0.0
36.5625 0.7917912927883017
66.66666666666666 54.0
11.282051282051283 0.4819591232249869
56.460123234116125 30.765149601573416
52.3901355773726 41.12404656764351
3.177795655671762 5.787037037037036
35.416666666666664 8.333333333333332
0.061274509803921566 -0.0
8.004926108374384 2.5
66.31408558479015 34.60317460317461
72.36987818383166 37.47641354191808
5.88235294117647 -0.0
100.0 100.0
100.0 50.0
3.125 -0.0
50.0 50.0
50.0 25.0
75.0 75.0
72.91666666666666 76.66666666666666
25.0 16.666666666666664
100.0 100.0
55.263157894736835 12.5
26.42857142857143 12.5
76.66666666666666 0.8333333333333334
50.0 0.625
33.58585858585859 33.65539452495974
50.0 52.41935483870967
66.66666666666667 74.35897435897436
25.75187969924812 4.166666666666666
100.0 100.0
-0.0 -0.0
100.0 100.0
100.0 100.0
45.0 83.33333333333333
100.0 100.0
62.5 100.0
38.88888888888889 33.60107095046854
50.0 50.0
25.322580645161292 25.053248136315233
22.666666666666664 11.943573667711597
5.442955214122262 1.740012648887952
16.428571428571427 20.638297872340424
-0.0 -0.0
0.11695906432748536 0.16754850088183418
0.31847781847781853 0.2473037371457236
-0.0 -0.0
48.88802151097233 6.126932408304894
5.0 0.43652459934215126
44.28571428571428 44.61538461538462
38.9390359168242 5.5338535213873445
69.0182549949691 51.545530492898905
85.93749999999999 87.49999999999997
-0.0 -0.0
-0.0 -0.0
4.116923764811088 0.7759206942217713
0.21929824561403508 0.0764525993883792
0.6907373774528586 0.3995200777595529
50.20703933747412 50.306748466257666
20.547066591209205 21.36685516797182
1.1627906976744187 0.09652509652509653
24.787581699346408 31.197786131996665
73.11358919337249 52.9783225566358
-0.0 -0.0
41.8050430504305 26.72413793103448
38.44422485726833 34.99268477596652
41.666666666666664 6.063829787234043
49.24949681576987 31.18077554638456
49.180142773892776 36.058859398617294
0.08849557522123894 -0.0
25.07132667617689 25.0
45.29973096234531 29.635258358662607
35.26530612244898 14.746543778801843
1.1151942020109222 1.480251015134736
0.15060240963855423 0.06756756756756757
0.07987220447284345 -0.0
2.117139959432049 3.3333333333333335
36.95181499907868 37.75826667445165
-0.0 -0.0
9.102745026196493 3.1511865924646583
16.619049263668582 4.99174400627262
16.5631240667701 1.3844679476345791
11.074024737551984 2.6023278374604217
20.01399673436599 6.469966494382259
10.989633593329472 7.315223992175149
16.703094650597432 8.868586596273216
59.67215266091305 56.73701298701299
1.7745466575875932 0.1718213058419244
66.66666666666666 4.627450980392156
16.938775510204078 27.857142857142858
-0.0 -0.0
4.307312252964427 0.5674019607843137
16.666666666666664 16.666666666666664
8.333333333333332 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
16.666666666666664 0.45662100456621
60.0 54.99999999999999
0.2631578947368421 25.174825174825177
39.495965657192336 31.87724014336918
38.46153846153846 12.050078247261345
-0.0 -0.0
25.1131221719457 16.666666666666664
79.76190476190477 26.09904661016949
0.3155797488170206 0.868738971087281
-0.0 -0.0
0.055741360089186176 -0.0
18.127864503622078 4.343971631205674
1.393939393939394 0.02063983488132095
-0.0 -0.0
72.6923076923077 1.002948456494558
9.722222222222221 -0.0
22.22222222222222 0.0474158368895211
24.444444444444446 7.028786655905299
25.06984866123399 4.905341446923597
25.616440210036274 1.2730525736306082
33.96358543417367 32.46097337006427
56.249999999999986 69.31818181818181
14.285714285714285 1.4285714285714286
14.285714285714285 7.142857142857142
-0.0 -0.0
10.975609756097562 6.666666666666667
25.094517958412098 26.785714285714285
1.4614789005032907 3.4126984126984126
26.65407885132013 12.5
25.6012821898469 25.0
19.305064082667748 15.247363691891428
69.95259642318466 19.39432466825017
59.45479641131814 12.347418411961433
33.33333333333333 34.52020202020202
22.073480877499513 14.44598860822861
10.995808056066092 6.945836631603291
6.157966101694915 1.8301654976390227
11.707390648567118 1.3774834437086092
25.0 25.0
0.03447087211306446 -0.0
0.031928480204342274 0.03714710252600297
50.0 27.941176470588236
35.24893828499142 0.606060606060606
15.0 14.84593837535014
23.151515151515152 20.687156342370404
26.041666666666668 25.0
37.63837638376384 12.5
23.09523809523809 20.040650406504064
26.190476190476193 20.592753623188404
63.63636363636363 55.144665461121164
0.07936507936507936 0.025214321734745332
60.13468013468014 60.0
50.0 41.666666666666664
0.15625 -0.0
-0.0 -0.0
0.3333333333333333 -0.0
12.5 0.07911392405063292
0.2 -0.0
55.698529411764696 33.716444141263715
28.039557882489817 45.83333333333333
12.5 12.5
34.92063492063492 33.50083752093802
37.5 16.95778748180495
37.03703703703704 8.526011560693641
100.0 59.09090909090909
100.0 60.0
2.8782894736842106 0.6791230005515719
0.5679299645390071 0.4762140569806213
2.409713574097136 12.614942528735632
56.92913385826771 9.836601591382891
3.3108020794104402 0.15024786239478324
50.0 50.0
33.33333333333333 25.0
0.09615384615384616 -0.0
-0.0 -0.0
39.09574468085106 32.260044642857146
50.129757785467135 27.380952380952383
1.0000000000000002 0.05649717514124294
4.000000000000001 0.06535947712418301
18.88888888888889 2.4488410435457277
16.835016835016837 2.380952380952381
20.0 20.0
33.47254447022428 3.642857142857143
67.06666666666666 66.66666666666666
-0.0 -0.0
16.829264485514482 17.236888407866815
19.895002754650164 14.948550627076203
0.12903225806451613 0.1226993865030675
40.0 22.35294117647059
-0.0 -0.0
0.5632183908045978 -0.0


==> data/pairwise_siglip-siglipames.csv <==
SigLIP SigLIP+AMES
100.0 100.0
28.993506493506494 27.522242739634045
0.21739130434782608 25.0
0.13054830287206268 0.3952569169960474
33.33333333333333 33.33333333333333
25.50761421319797 50.197238658777124
4.308209483368719 66.66666666666666
12.5 12.5
-0.0 -0.0
100.0 100.0
52.702702702702695 70.0
-0.0 -0.0
69.36936936936937 83.33333333333333
100.0 100.0
76.18976139099978 68.579554947976
75.0 54.0
79.17765567765566 67.81087969478061
62.87771752057466 55.644858228191566
0.1488095238095238 25.0
50.0 50.0
32.872850529100525 95.0
67.48366013071896 58.04093567251463
35.027472527472526 58.33333333333333
63.33333333333333 65.33333333333333
0.6097560975609756 25.0
16.666666666666664 12.5
43.97727272727273 34.623154623154626
21.261096822367872 33.48639455782313
-0.0 -0.0
41.666666666666664 25.0
20.26674043767563 34.533333333333324
1.4304683727667793 19.642857142857142
2.569060773480663 25.301204819277107
25.05224660397074 14.499999999999998
-0.0 -0.0
66.66666666666666 66.66666666666666
25.0 25.0
60.0 59.09090909090909
-0.0 -0.0
8.666727173715739 7.6337744533947065
25.0 12.5
38.85566282081469 27.13932127616338
12.5 25.0
1.0202135774218155 2.6126126126126126
0.20833333333333334 0.6578947368421052
25.0 2.7777777777777777
32.18599033816425 7.290655339805824
1.325957147874956 3.2932416953035513
39.77272727272727 28.798444878684254
0.6893468849990589 0.38564629943657347
28.278130671506354 8.383413461538462
50.4149377593361 27.380952380952383
28.57142857142857 50.0
25.543478260869566 25.724637681159418
28.34920634920635 67.76556776556775
33.33333333333333 33.33333333333333
26.427897097002596 44.086021505376344
25.103092783505154 41.666666666666664
33.33333333333333 33.33333333333333
-0.0 -0.0
100.0 100.0
33.33333333333333 33.33333333333333
69.6969696969697 67.1875
6.903913901218911 52.85714285714285
66.66666666666666 66.66666666666666
-0.0 -0.0
47.61904761904761 44.32773109243697
25.187050108729782 28.409090909090907
25.079744816586924 25.10438413361169
0.06983240223463687 2.083333333333333
-0.0 -0.0
0.9398496240601504 21.428571428571427
42.95977011494252 27.781879548570824
25.0 25.0
12.790265689044203 25.269429926442115
0.9236453201970443 2.8991370010787483
0.641025641025641 1.0869565217391304
25.24154589371981 25.675675675675674
2.504180602006689 0.3118340497428265
0.11883189097950221 0.4464285714285714
-0.0 -0.0
75.0 46.875
91.66666666666666 100.0
1.528735632183908 7.5396825396825395
35.25158198920485 24.2123412113455
64.28571428571428 61.111111111111114
14.541122246601699 41.51785714285714
15.561207450224792 36.66666666666667
55.55555555555555 66.66666666666666
-0.0 -0.0
20.25574064548464 42.49999999999999
16.666666666666664 16.666666666666664
16.666666666666664 16.666666666666664
14.034443168771526 11.538865546218485
100.0 100.0
61.21212121212122 80.0
25.806451612903224 50.0
0.4254868958949739 36.11111111111111
25.0 25.0
66.66666666666666 66.66666666666666
23.483709273182956 28.615384615384613
26.666666666666668 27.631578947368418
44.439223057644114 62.71942446043165
62.32558139534884 90.0
14.469512195121952 19.06779661016949
50.998556998556985 69.92063492063491
41.212376933895925 43.94391953672662
64.40038684719536 96.66666666666667
36.103896103896105 70.0
24.826859092546677 41.30107526881721
75.34013605442176 79.34782608695652
100.0 100.0
75.0 75.0
82.14285714285714 91.66666666666666
0.1724137931034483 25.0
0.14790280613925302 0.20439827307069616
54.347826086956516 100.0
33.45454545454545 33.53057199211045
-0.0 -0.0
-0.0 -0.0
3.3333333333333335 26.2987012987013
2.2086466165413534 11.639344262295083
7.765151515151516 50.5
0.5691347888025712 38.888888888888886
1.0604306552442693 18.51851851851852
68.74999999999999 75.0
59.375 56.25
66.66666666666666 66.66666666666666
35.71428571428571 33.581164807930605
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
51.21951219512195 53.84615384615385
0.05518763796909492 0.7142857142857143
-0.0 -0.0
100.0 100.0
11.11111111111111 33.33333333333333
-0.0 -0.0
0.6369426751592357 16.666666666666664
0.25380710659898476 4.166666666666666
0.5102040816326531 33.33333333333333
1.5873015873015872 33.33333333333333
0.9183831729455468 4.970260968988873
2.5618706263867557 3.5410348236435194
16.666666666666664 0.78125
53.50691482540798 73.33333333333333
37.98976129892161 60.0
38.85189289901034 64.6958492021517
45.17386470946842 81.29251700680271
34.61538461538461 33.89830508474576
23.653846153846153 50.0
27.854113655640372 50.0
21.176470588235297 27.999999999999996
35.90681868991728 36.482923946318174
36.09993409414131 41.5631469979296
14.285714285714285 14.285714285714285
87.65432098765432 88.88888888888889
89.00893690809659 89.40170940170941
8.333333333333332 25.0
86.10058922558923 93.62745098039217
57.27488777396357 57.45752045311517
48.85044642857142 52.84178187403995
45.05108926161559 55.21335807050093
-0.0 -0.0
38.888888888888886 19.736346516007533
10.912986476299794 18.226159449345097
20.766109106054447 26.775192056227525
12.268224137660338 16.040100250626566
33.33333333333333 27.777777777777775
43.333333333333336 3.8553113553113554
50.0 43.333333333333336
38.268398268398265 34.98751616255363
50.0 8.419540229885056
0.38314176245210724 2.7777777777777777
50.0 50.0
50.0 50.0
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
20.449438202247194 20.35087719298246
40.416666666666664 15.047619047619046
4.725770032921385 3.237873146388447
0.11251289546079782 0.052584197160817615
19.17753882291863 52.155172413793096
25.309749388753055 27.920117322291237
36.86274509803922 46.0
10.32948934666552 3.134945116539555
19.96051468963994 5.820961585767451
20.0 20.0
20.0 20.0
33.33333333333333 42.857142857142854
28.69147659063625 10.476190476190474
-0.0 -0.0
0.045871559633027525 2.083333333333333
15.44422700587084 33.33333333333333
20.0 28.57142857142857
5.714285714285714 16.19047619047619
21.333333333333336 40.0
20.833333333333336 20.32
4.542606516290727 100.0
34.628807106598984 37.755102040816325
10.98105111263006 25.3996003996004
14.966783242970724 31.002331002331
0.20724461437894173 5.619905619905619
0.961671509616715 1.9299158643420937
15.217391304347828 22.380952380952376
21.578947368421055 17.03081232492997
25.24179305263922 26.735301735301732
28.017097309470184 44.41558441558441
17.48263888888889 5.698095430378895
18.091348636342296 17.53309766410203
34.18079096045198 50.0
20.43142043142043 50.0
15.350697125580487 13.877442232945885
28.102768316865973 31.68401475224078
11.11111111111111 11.11111111111111
11.167656205824143 11.249999999999998
0.7936507936507936 1.8518518518518516
16.666666666666664 16.666666666666664
16.70054200542005 16.95906432748538
2.7777777777777777 16.666666666666664
16.98539045039689 16.85763288366194
0.7528215606149056 17.11111111111111
80.06863506863506 65.50282580717364
84.91379310344827 75.0883096753141
67.64628073451603 23.25911163566174
17.188017461990064 21.794871794871792
17.02136573104315 29.93197278911564
-0.0 -0.0
19.023967553379318 52.94372294372294
10.250604311268575 31.0915452762635
27.844736327510034 31.62844075466594
24.338568408335853 27.651987714865108
42.71048020440143 51.20012098429365
50.0 41.666666666666664
26.514701263559708 36.702127659574465
26.117883208122617 14.557058575378475
35.319987312740935 65.48445767195767
34.94973256478164 48.822274468826194
11.830065359477123 36.904761904761905
0.39215686274509803 0.9090909090909092
0.32352761299003124 2.0098039215686274
-0.0 -0.0
-0.0 -0.0
45.92415985467756 39.0745899102445
60.0 60.0
0.08049196690170321 0.2832602339181286
50.0 50.0
25.832862789384524 30.355029585798814
0.8393503652623513 2.028780629259098
0.08008658008658008 0.36804298173986105
66.66666666666666 66.66666666666666
66.66666666666666 66.66666666666666
29.713239780353874 33.671171171171174
57.14285714285714 44.047619047619044
17.876509455456823 22.425474254742543
50.16181229773462 54.44444444444444
58.33333333333333 66.66666666666666
33.33333333333333 33.33333333333333
50.0 50.0
1.7857142857142856 50.0
25.81967213114754 50.0
17.52035391154876 57.14285714285714
25.0 33.33333333333333
16.987179487179485 22.22222222222222
0.3697445685618031 27.777777777777775
0.09678684483289914 19.23076923076923
50.0 50.0
50.0 50.0
34.64912280701754 39.58333333333333
50.0 50.0
66.66666666666666 66.66666666666666
33.33333333333333 33.33333333333333
40.0 40.0
6.493506493506494 1.4786967418546366
33.33333333333333 13.076923076923078
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
16.666666666666664 16.666666666666664
16.666666666666664 16.666666666666664
20.0 20.0
20.0 20.0
61.71063149480416 78.57142857142857
33.92609190496515 34.25048521033218
22.499999999999996 17.841798264333473
42.857142857142854 42.857142857142854
54.285714285714285 57.14285714285714
18.575373619233268 18.98080065359477
17.272727272727273 23.333333333333332
28.62723214285714 42.857142857142854
28.617167251105347 37.142857142857146
25.279357826681586 36.60714285714286
26.071570972886764 47.5
16.07142857142857 25.0
4.231266149870801 9.375
17.54045307443366 5.764405204460966
25.386978945446693 39.43089430894309
42.23981915671698 55.70140546274198
15.344128639459884 8.601962553575456
2.08298755186722 1.3852813852813852
24.92063492063492 36.66666666666667
15.176767676767675 24.08077154912598
18.085772889027687 34.11611219830398
40.0 40.0
40.0 25.71428571428571
16.666666666666664 16.666666666666664
17.15828542724786 17.5515947467167
30.000000000000004 33.47692307692308
-0.0 -0.0
51.801801801801794 50.53333333333333
50.414078674948236 46.032934131736525
43.93018018018018 52.42424242424243
41.57894736842105 60.0
40.545634920634924 25.124843945068665
50.130463144161766 43.56807511737089
40.833333333333336 44.64285714285714
50.11180679785331 44.8644883485309
14.285714285714285 14.285714285714285
16.666666666666664 17.14285714285714
0.5 1.3888888888888888
6.071428571428571 4.658385093167702
16.74565560821485 17.24137931034483
5.696798493408662 22.22222222222222
16.666666666666664 16.666666666666664
22.666666666666668 40.0
42.92859749977187 44.58519622454048
1.1897367976668416 0.20567471132128023
11.11111111111111 11.11111111111111
5.9413580246913575 18.204793028322438
19.771504476145825 22.669214289850036
32.010582010582006 37.074829931972786
33.26186009112838 30.763997906855046
79.33333333333333 74.66666666666666
76.8130081300813 28.131808014660308
46.8361876396128 37.78744939271256
23.470902962735995 3.101551337907678
14.414607463361987 29.93197278911564
14.687765103182047 55.02209131075111
14.716942884701245 20.238095238095237
45.49266247379455 49.16666666666667
12.773827479709832 19.470899470899468
29.545454545454547 33.33333333333333
50.0 31.25
6.9523809523809526 2.0305379375146817
25.101214574898783 25.326797385620914
25.28409090909091 25.4
22.078106269575123 58.333333333333336
20.27452903986971 29.67269595176572
16.483516483516482 7.306122448979592
7.070707070707069 15.472881759707771
20.942028985507243 31.25
30.263157894736842 34.22885572139303
43.74999999999999 60.0
27.217830478700044 45.370370370370374
20.38095238095238 20.150943396226417
20.093676814988292 20.048426150121067
20.0 20.0
33.7789661319073 42.04545454545455
34.52950558213716 40.49586776859504
30.208333333333336 29.6875
14.923066869051063 10.732571927853709
-0.0 -0.0
12.5 22.22222222222222
2.1818848551521817 22.22222222222222
8.928571428571427 20.833333333333332
28.403790291045183 33.88979581260365
50.0 50.0
45.83333333333333 45.83333333333333
16.666666666666664 16.666666666666664
16.666666666666664 16.666666666666664
40.4054054054054 41.13207547169811
43.33333333333333 40.618556701030926
12.326892109500804 11.24245454611332
0.2777777777777778 0.04982561036372695
15.004985119047621 57.91666666666666
17.156862745098035 33.33333333333333
17.231638418079093 33.33333333333333
16.708967851099832 27.777777777777775
58.57142857142856 60.0
18.923763622602504 48.63431613431614
3.0167859773442856 17.890408900943836
23.93967158854213 25.62786553701544
0.47619047619047616 14.285714285714285
2.923898531375167 20.0
3.704199092088197 20.769230769230766
3.9867225716282317 21.874999999999996
20.043336944745395 40.0
40.0 40.0
23.120650634426976 34.583333333333336
23.190035273368608 44.93087557603687
3.786123786123786 52.0
4.615384615384616 65.0
63.33333333333333 48.46153846153845
54.76190476190476 46.25
44.53347578347579 33.879252952100636
2.1034952009930437 30.95238095238095
0.5799075987462242 17.012556941968707
18.881118881118883 37.5
7.499327951528806 30.0875
26.551030103518997 40.97222222222222
25.94179436876066 35.03582202111614
50.0 50.0
50.0 50.0
25.804884957395917 53.355728785333845
38.92440892440893 62.22222222222222
10.932392133332021 25.457875457875463
10.096366618776138 27.17956120092379
14.285714285714285 14.285714285714285
-0.0 -0.0
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 25.0
11.11111111111111 20.0
57.692307692307686 41.666666666666664
0.5291005291005291 3.7037037037037033
7.142857142857142 50.0
2.380952380952381 50.0
50.0 50.0
-0.0 -0.0
12.5 50.0
100.0 100.0
50.0 50.0
1.2048192771084338 50.0
-0.0 -0.0
0.5747126436781609 6.666666666666667
-0.0 -0.0
34.08239700374532 33.97435897435897
-0.0 -0.0
70.0 100.0
0.22727272727272727 50.0
-0.0 -0.0
0.08305647840531562 0.7142857142857143
-0.0 -0.0
-0.0 -0.0
33.33333333333333 33.33333333333333
0.2857142857142857 50.0
-0.0 -0.0
-0.0 -0.0
50.0 25.0
59.09090909090909 64.28571428571428
-0.0 -0.0
-0.0 -0.0
30.43165467625899 48.333333333333336
0.05830903790087463 20.0
5.075757575757575 41.666666666666664
13.175675675675674 41.666666666666664
3.571428571428571 25.0
11.11111111111111 33.33333333333333
0.641025641025641 33.33333333333333
5.555555555555555 33.33333333333333
-0.0 -0.0
0.07352941176470588 0.20833333333333334
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
100.0 100.0
-0.0 -0.0
16.666666666666664 50.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
9.090909090909092 100.0
6.25 100.0
4.761904761904762 50.0
-0.0 -0.0
7.670454545454546 20.833333333333332
3.4239130434782608 30.555555555555557
0.267379679144385 25.0
100.0 100.0
83.33333333333333 66.66666666666666
83.33333333333333 33.33333333333333
100.0 1.0926057169855894
50.53191489361703 50.48543689320388
-0.0 -0.0
0.2808988764044944 0.06738544474393532
100.0 50.0
100.0 2.127659574468085
66.77814938684503 39.664942103966496
0.09842519685039369 0.09191176470588235
-0.0 -0.0
50.0 50.0
2.631578947368421 0.5434782608695652
-0.0 -0.0
0.38461538461538464 50.0
3.4482758620689653 50.0
0.16129032258064516 0.4878048780487805
21.657142857142855 9.011164274322168
10.424045651318378 45.45454545454545
1.9230769230769231 25.0
16.78043230944255 33.33333333333333
16.79738562091503 27.777777777777775
66.66666666666666 66.66666666666666
56.051587301587304 48.54166666666666
4.017857142857142 17.5
11.16557734204793 34.02777777777778
7.610398545383065 60.400000000000006
11.177336971802635 23.911211674369568
43.433028839192865 83.67346938775509
28.822458954601345 30.24209683873549
20.98997493734336 15.098039215686274
-0.0 -0.0
15.309978085397926 23.466087427951834
0.2801120448179271 33.33333333333333
50.104986876640424 66.66666666666666
33.49642945597019 76.92307692307692
25.0 40.0
25.37313432835821 50.0
40.0 40.0
55.55555555555555 66.66666666666666
80.0 91.66666666666666
33.434038267875124 55.55555555555555
50.0 50.0
4.364856742135844 46.66666666666666
25.0 25.0
66.66666666666666 66.66666666666666
10.47930283224401 43.333333333333336
2.380952380952381 18.055555555555554
-0.0 -0.0
13.031914893617023 13.750000000000002
13.059033989266547 23.511904761904763
50.108108108108105 51.298701298701296
76.07075514052258 99.99999999999997
36.85373528747023 39.15527248860582
22.211075441412518 50.0
0.6380142204164551 20.833333333333332
0.8547008547008547 6.666666666666667
0.5882352941176471 1.6666666666666667
66.66666666666666 100.0
1.916555234654106 4.0034666126369185
40.35802175121061 41.99675324675325
61.95652173913043 64.24242424242424
32.55523897472859 75.42372881355932
35.0 37.5
45.45454545454545 60.0
25.042372881355927 25.235849056603772
2.9945448479712145 15.965207631874298
100.0 95.83333333333333
28.181268882175225 52.0
20.625895666205782 12.977556334240745
15.60897435897436 50.32188841201717
24.444444444444446 20.57142857142857
5.334332481418236 10.382217449672183
43.47393087287639 21.59133524319852
3.2292372371463376 12.211822660098521
17.783674004192875 15.324354583772394
1.8331750678324907 5.144344454199591
15.555555555555555 7.417582417582418
20.74074074074074 23.333333333333336
20.344827586206897 20.31496062992126
0.0423728813559322 0.25510204081632654
0.06587615283267456 8.333333333333332
5.0 25.0
-0.0 -0.0
57.83696067201222 56.49432534678437
23.55311355311355 37.99999999999999
0.6756756756756757 0.8333333333333334
38.84824518042511 61.26984126984127
-0.0 -0.0
66.66666666666666 66.66666666666666
66.9831223628692 66.86121919584954
66.66666666666666 9.393939393939394
100.0 100.0
28.40349184164697 42.428751803751794
0.7142857142857143 1.1111111111111112
15.660251269713982 37.61904761904762
100.0 84.66666666666666
91.66666666666666 100.0
17.78554704129417 19.31932992370516
14.983696095214802 79.16666666666667
25.43478260869565 50.0
36.818873668188736 3.2523997741389046
7.142857142857142 50.0
34.38840759075907 95.0
16.666666666666664 33.33333333333333
8.510011778563015 25.076923076923073
0.43859649122807015 100.0
14.285714285714285 14.285714285714285
25.11467889908257 50.0
6.666666666666667 11.11111111111111
-0.0 -0.0
39.28571428571428 42.857142857142854
35.416666666666664 50.0
74.35897435897436 100.0
28.387533875338754 38.33333333333333
25.910389553407498 19.153375863902184
-0.0 -0.0
5.555555555555555 5.555555555555555
34.583934583934585 18.71553411525361
41.62162162162162 42.49999999999999
51.72136422136423 61.03059581320451
48.19444444444445 41.11280487804878
25.0 25.0
0.07541478129713425 16.666666666666664
18.632866765910006 12.064459338892664
15.16692680094065 0.8061841270716222
20.997770345596432 41.46341463414634
0.25 6.25
20.416666666666668 30.000000000000004
42.0 40.0
23.895964475674617 30.66951566951567
44.20833333333333 48.78205128205128
30.736165857931464 33.996212121212125
100.0 86.80555555555556
94.44444444444444 100.0
67.8030303030303 79.16666666666666
28.647822765469822 24.88095238095238
5.555555555555555 16.666666666666664
3.781662406848037 12.662073859740545
2.2060165925716477 0.7243955758962639
25.156739811912228 25.069252077562325
16.75438596491228 27.777777777777775
0.8171274534156283 9.038759455979397
8.20008415737429 19.693877551020407
47.573356807511736 43.504901960784316
61.845238095238095 78.84615384615384
25.0 25.0
35.637480798771115 40.90081892629664
75.0 26.07142857142857
54.761904761904766 83.33333333333333
83.33333333333333 83.33333333333333
75.37878787878788 69.08648339060709
42.81659294885558 4.234323635591748
0.09455953613871503 0.12541210015147464
14.646464646464647 0.9599217986314761
45.33333333333333 14.454545454545453
14.540816326530612 16.07142857142857
47.83783783783784 53.676470588235304
25.115740740740737 83.33333333333333
32.795025046893585 54.90546346155688
55.00000000000001 80.0
49.99999999999999 60.0
26.446154498665823 11.470842348035331
68.55345911949685 80.95238095238095
0.025839793281653745 0.27777777777777773
13.80952380952381 1.7142857142857144
13.827537593984962 31.25
1.7543859649122806 11.11111111111111
26.95403168836411 34.176029962546814
36.80798368298369 42.635077186963976
25.0788643533123 50.0
37.94871794871795 24.666666666666664
1.1653335159914657 15.076769919975492
75.0 75.0
-0.0 -0.0
-0.0 -0.0
55.00000000000001 75.0
1.0964378280856244 2.571472616889395
100.0 100.0
58.11688311688311 91.66666666666666
83.33333333333333 100.0
-0.0 -0.0
15.171445639187574 31.20971620971621
14.571100075111238 16.02972279750343
34.84848484848485 50.0
59.28782166229865 33.152080394894654
17.1875 33.33333333333333
0.43668122270742354 1.9230769230769231
25.859416800428036 33.964646464646464
0.8844850021964177 46.0
-0.0 -0.0
-0.0 -0.0
50.0 25.0
50.0 50.0
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
0.04547521600727603 1.5873015873015872
-0.0 -0.0
-0.0 -0.0
0.9780992715748958 0.7677038180920779
1.5873015873015872 11.11111111111111
36.75950486295314 33.85606215497853
43.57789855072463 75.49019607843137
100.0 86.11111111111111
48.333706133810516 49.76461918677006
35.67419131638125 52.200837836196946
80.55555555555556 31.694915254237287
60.150375939849624 43.28107502799553
-0.0 -0.0
33.33333333333333 33.33333333333333
50.0 50.0
1.7857142857142856 25.0
-0.0 -0.0
1.0869565217391304 1.9230769230769231
75.0 75.0
50.90909090909091 50.32154340836013
-0.0 -0.0
25.0 25.0
33.33333333333333 33.33333333333333
66.8111753371869 67.63754045307444
66.66666666666666 50.0
50.0 66.66666666666666
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
68.05555555555556 100.0
35.0 50.0
45.06345212902729 31.63760235672691
22.26190476190476 0.47285220663296723
50.0 50.0
1.6666666666666667 0.9259259259259258
1.4981098457046549 7.276471276471278
-0.0 -0.0
4.330837344743567 6.523857373405195
63.47826086956522 61.42857142857143
39.39393939393939 33.58024691358024
-0.0 -0.0
46.846038863976084 13.777777777777779
0.8620689655172413 25.0
1.5018315018315016 15.833333333333332
25.0 25.0
38.46153846153846 38.46153846153846
0.28735632183908044 0.8064516129032258
28.903677660583732 34.622924100259894
5.099750623441397 40.0
39.37389770723104 54.44444444444444
50.0 50.0
100.0 100.0
0.16103059581320447 33.33333333333333
0.6944444444444444 33.33333333333333
0.5740740740740741 36.11111111111111
67.81609195402298 53.57142857142857
52.02702702702703 51.04166666666667
27.647907647907644 32.90592783505154
39.33933933933933 61.80555555555556
51.075268817204304 66.66666666666666
8.475783475783476 25.12987012987013
0.23653139416686214 0.29882092851879144
36.81846932321316 13.348339949476726
3.1626959241408006 1.5582479642763332
0.05707762557077625 12.5
-0.0 -0.0
-0.0 -0.0
33.61111111111111 30.09640102827763
0.04597701149425288 10.0
41.23893396204609 100.0
95.0 100.0
0.390625 1.5625
11.377777777777776 8.928571428571427
50.0 50.0
-0.0 -0.0
41.965688842325825 27.65317909670702
20.209139078846064 20.26429997396059
8.333333333333332 33.33333333333333
0.7515138408304499 36.660794676061855
33.33333333333333 33.33333333333333
100.0 100.0
25.0 25.0
-0.0 -0.0
-0.0 -0.0
100.0 100.0
100.0 70.0
46.666666666666664 66.66666666666666
100.0 33.16498316498316
43.23036758563074 57.43589743589741
-0.0 -0.0
92.66666666666666 100.0
96.66666666666666 96.66666666666666
85.41666666666666 9.728808013691733
100.0 100.0
51.05820105820105 66.66666666666666
55.55555555555555 66.66666666666666
75.21459227467811 15.043422372711312
37.5 16.20967741935484
38.53303664369702 75.0
2.8000000000000003 26.96078431372549
54.26256233218258 68.6046511627907
-0.0 -0.0
-0.0 -0.0
16.61064425770308 5.92527980587682
-0.0 -0.0
2.184516104830624 85.71428571428571
8.586648845625916 62.20238095238094
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
16.666666666666664 33.33333333333333
0.044267374944665774 0.08912655971479501
0.19305019305019305 6.25
1.671078921078921 28.30122180451128
32.69764216366158 7.498691784406068
3.6882383153569593 8.523391812865496
18.126849894291755 26.136820925553316
18.121172353455815 17.253797576378222
3.7037037037037033 11.11111111111111
16.897593845797903 47.16013768691556
39.5 45.83333333333333
84.15300546448087 61.31381381381381
44.0671519443898 65.1190476190476
8.641975308641975 1.484071484071484
41.666666666666664 27.380952380952383
25.0 25.0
0.023952095808383235 10.0
1.3888888888888888 0.12484394506866416
66.3640707118968 85.71428571428571
28.120300751879697 56.70212765957447
65.12795750845002 80.96153846153847
1.8939532453963692 52.0
67.04119850187266 42.12765957446808
7.827101960493799 12.565543071161049
38.88888888888889 34.69387755102041
34.883720930232556 34.090909090909086
-0.0 -0.0
20.051948051948052 20.04048582995952
5.101478326234026 1.2108307178293005
8.502262609911334 2.024506523921044
20.0 33.33333333333333
12.037037037037036 33.33333333333333
19.107254753155747 23.006294813797194
31.39559934572097 35.601333463032965
3.5051905652764024 6.837606837606838
-0.0 -0.0
33.33333333333333 25.0
22.015607615520477 24.563588850174217
11.48468490573754 21.740064446831365
28.073685304510498 37.66198704103672
11.349206349206348 30.823412698412696
1.1084669338677355 16.872427983539097
12.529236258049817 19.39841994636515
0.22633399887214034 1.085789006678186
0.09578544061302681 0.07507507507507508
3.6348803480783176 12.995049504950495
0.05249343832020997 0.5847953216374269
22.93517175020664 1.7525935591112127
7.179487179487181 20.88888888888889
10.430107526881722 21.42857142857143
1.8518518518518516 4.166666666666666
12.5 12.5
11.11111111111111 16.666666666666664
6.385887688408697 33.90804597701149
50.0 50.0
70.0 64.70588235294117
10.555555555555554 5.927355927355927
38.161644723606855 80.7017543859649
53.039610493026636 75.96088435374149
68.99224806201549 86.66666666666667
33.4065934065934 46.666666666666664
65.33333333333333 73.33333333333334
60.41666666666667 75.0
40.0 30.000000000000004
0.2066115702479339 0.7142857142857143
33.33333333333333 30.0
41.666666666666664 50.0
16.77215189873418 17.099567099567096
0.15748031496062992 1.8181818181818183
7.121212121212121 33.33333333333333
8.50448131197559 42.99999999999999
25.239234449760765 25.140056022408963
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
33.33333333333333 33.33333333333333
50.0 40.476190476190474
20.458527193967587 20.29874716532213
47.22222222222222 31.944444444444443
19.17481144285268 62.43589743589744
100.0 100.0
100.0 66.66666666666666
72.35023041474653 49.29356357927786
100.0 100.0
100.0 100.0
75.0 51.03092783505154
51.12359550561798 16.865079365079364
69.35374149659864 85.71428571428571
20.057625955622544 20.157048084732924
0.6247324104466961 34.375
0.3209876543209877 29.166666666666664
41.32191780821918 60.56338028169015
10.75894538606403 40.08510638297872
80.0 80.0
26.87147977470558 40.324675324675326
4.166666666666666 16.666666666666664
1.9229894149010935 16.941986584843725
15.126050420168067 28.57142857142857
8.456205646405431 76.75438596491229
5.386055412263915 7.004002287021155
85.837286944298 91.9642857142857
0.24875621890547264 33.33333333333333
0.08912655971479501 33.33333333333333
100.0 100.0
29.858934169278996 32.57575757575758
31.32586367880485 29.78723404255319
25.0 25.0
34.62301587301587 41.04938271604939
30.106837606837605 46.30681818181819
12.369143908446445 65.95604395604396
15.686112850250783 47.880952380952394
30.804685072991134 100.0
68.46473937801139 78.12765957446808
20.235478806907377 31.249999999999993
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
1.5873015873015872 0.47619047619047616
25.73257667631156 30.254604550379195
1.891174518911745 10.666666666666668
0.7814739382967488 2.9568934805842537
30.720029239766077 35.65217391304348
41.666666666666664 41.666666666666664
61.26893939393939 83.33333333333334
46.29629629629629 43.15387876218736
62.698412698412696 67.03030303030303
0.1652892561983471 6.666666666666667
-0.0 -0.0
3.3333333333333335 16.666666666666664
-0.0 -0.0
3.3333333333333335 0.2127659574468085
0.4761904761904762 0.045766590389016024
60.0 60.0
0.23413619769069002 16.77050882658359
47.038961038961034 80.0
30.267156862745097 80.0
-0.0 -0.0
5.555555555555555 5.555555555555555
25.0 25.0
12.73957842278941 27.83869395711501
33.33333333333333 100.0
100.0 66.66666666666666
0.06009615384615385 6.25
11.794871794871794 1.0032943995208143
91.66666666666666 3.386537541846007
53.2608695652174 42.70833333333333
50.140944326990834 51.041666666666664
22.15835588410006 62.5
36.130536130536136 60.416666666666664
46.875 62.5
1.3333333333333335 5.263157894736842
51.04279915923752 85.0
12.96296296296296 4.182351031438925
23.93162393162393 2.2314013803375503
36.954365079365076 100.0
36.93457943925233 100.0
7.57142857142857 100.0
52.08333333333333 100.0
1.7105263157894735 66.66666666666666
100.0 83.33333333333333
100.0 96.66666666666666
100.0 16.666666666666664
100.0 4.124579124579125
-0.0 -0.0
14.285714285714285 7.142857142857142
14.285714285714285 14.285714285714285
21.31574195763625 14.830320388831025
18.015389082462253 23.687770562770563
14.285714285714285 100.0
7.142857142857142 16.666666666666664
41.89246486028112 25.587354808519848
24.344835926269575 3.4494474690913823
100.0 75.0
25.0 25.0
6.018518518518518 17.857142857142854
-0.0 -0.0
39.285714285714285 100.0
8.800623052959502 100.0
21.055555555555554 36.66666666666666
52.71714586783078 54.7142857142857
33.33333333333333 9.469696969696969
100.0 100.0
-0.0 -0.0
100.0 25.0
50.0 50.0
100.0 100.0
20.517331371140322 43.2898436160376
32.24211645767677 59.14307224698416
35.419570105140245 40.42668091882932
100.0 100.0
100.0 100.0
19.523809523809526 80.55555555555556
11.557312252964428 43.333333333333336
10.944444444444445 42.22222222222222
-0.0 -0.0
25.45662100456621 50.44444444444445
0.141643059490085 25.0
5.88235294117647 1.694915254237288
27.281517060694902 75.0
100.0 100.0
100.0 100.0
100.0 67.84313725490195
100.0 6.73202614379085
0.8 0.41841004184100417
4.3478260869565215 50.0
72.22222222222221 69.04761904761905
79.16666666666666 91.66666666666666
100.0 91.66666666666666
86.66666666666667 48.433048433048434
-0.0 -0.0
0.04332755632582322 12.5
0.02821670428893905 0.20491803278688525
35.55555555555555 9.607843137254902
100.0 6.25
0.9174311926605505 0.2777777777777778
0.1002004008016032 10.0
100.0 100.0
71.42857142857143 57.14285714285715
36.63003663003663 53.57142857142857
35.80246913580246 19.444444444444446
50.0 25.0
75.0 66.66666666666666
29.401822457378017 6.672406141005176
6.456456456456457 50.38022813688213
7.159090909090909 50.42016806722689
26.52412280701754 75.0
31.25 50.0
27.085048216023726 59.75935828877006
33.33333333333333 33.33333333333333
58.68055555555556 47.385620915032675
68.18181818181817 100.0
33.33333333333333 1.282051282051282
-0.0 -0.0
0.90146750524109 5.291005291005291
14.285714285714285 14.285714285714285
35.07635882635883 30.063369610139134
38.16715702299226 36.51362443711662
7.142857142857142 0.3875968992248062
-0.0 -0.0
83.33333333333333 100.0
0.08833922261484099 0.9259259259259258
100.0 92.66666666666666
33.45345345345345 34.03508771929825
21.428571428571427 51.098901098901095
100.0 100.0
50.0 3.125
100.0 100.0
9.191176470588236 0.4824010787185567
56.25 52.4390243902439
17.719298245614034 26.72413793103448
100.0 100.0
100.0 83.33333333333333
66.66666666666666 0.325938787477249
0.4464285714285714 0.12886597938144329
3.065878378378378 3.5784313725490193
50.35335689045937 50.28490028490028
52.85714285714286 50.621118012422365
-0.0 -0.0
-0.0 -0.0
42.347711161840685 41.82674982674983
23.407544836116266 75.75757575757575
22.423802612481857 20.5026455026455
69.56518030409656 78.77551020408163
77.9184488166524 79.64669738863286
25.0 50.0
-0.0 -0.0
36.5625 5.384615384615384
66.66666666666666 54.761904761904766
11.282051282051283 52.66666666666667
56.460123234116125 60.933643332417695
52.3901355773726 62.80079195857448
3.177795655671762 66.66666666666666
35.416666666666664 66.66666666666666
0.061274509803921566 0.199203187250996
8.004926108374384 5.277777777777778
66.31408558479015 78.54718810601162
72.36987818383166 70.01948051948052
5.88235294117647 50.0
100.0 100.0
100.0 100.0
3.125 50.0
50.0 50.0
50.0 50.0
75.0 75.0
72.91666666666666 100.0
25.0 1.6129032258064515
100.0 100.0
55.263157894736835 100.0
26.42857142857143 50.0
76.66666666666666 100.0
50.0 25.0
33.58585858585859 33.582089552238806
50.0 50.0
66.66666666666667 100.0
25.75187969924812 100.0
100.0 100.0
-0.0 -0.0
100.0 100.0
100.0 100.0
45.0 100.0
100.0 100.0
62.5 100.0
38.88888888888889 66.66666666666666
50.0 50.0
25.322580645161292 30.555555555555557
22.666666666666664 30.0
5.442955214122262 30.0
16.428571428571427 30.0
-0.0 -0.0
0.11695906432748536 11.11111111111111
0.31847781847781853 8.73015873015873
-0.0 -0.0
48.88802151097233 66.44444444444444
5.0 8.333333333333332
44.28571428571428 40.50420168067227
38.9390359168242 11.031169729302508
69.0182549949691 67.78195488721805
85.93749999999999 87.5
-0.0 -0.0
-0.0 -0.0
4.116923764811088 36.11111111111111
0.21929824561403508 4.166666666666666
0.6907373774528586 0.25619074523654944
50.20703933747412 50.66225165562914
20.547066591209205 34.015151515151516
1.1627906976744187 50.0
24.787581699346408 25.38008288008288
73.11358919337249 81.74603174603173
-0.0 -0.0
41.8050430504305 75.0
38.44422485726833 83.33333333333334
41.666666666666664 50.0
49.24949681576987 65.77089169000932
49.180142773892776 63.36624441132638
0.08849557522123894 20.0
25.07132667617689 31.25
45.29973096234531 71.58671586715866
35.26530612244898 57.14285714285714
1.1151942020109222 0.8766174594496082
0.15060240963855423 0.05807200929152149
0.07987220447284345 0.05399568034557236
2.117139959432049 1.7211328976034859
36.95181499907868 65.07936507936508
-0.0 -0.0
9.102745026196493 9.484702093397743
16.619049263668582 42.843995106071525
16.5631240667701 41.94123103786969
11.074024737551984 44.10260391898056
20.01399673436599 41.62006196885118
10.989633593329472 34.93240974550739
16.703094650597432 39.67051467051466
59.67215266091305 75.24916943521593
1.7745466575875932 42.841880341880334
66.66666666666666 37.77777777777778
16.938775510204078 42.14285714285714
-0.0 -0.0
4.307312252964427 60.0
16.666666666666664 16.666666666666664
8.333333333333332 0.7936507936507936
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
16.666666666666664 33.33333333333333
60.0 48.333333333333336
0.2631578947368421 25.0
39.495965657192336 26.30510188308729
38.46153846153846 66.66666666666666
-0.0 -0.0
25.1131221719457 50.0
79.76190476190477 48.75
0.3155797488170206 1.9889080130043983
-0.0 -0.0
0.055741360089186176 16.666666666666664
18.127864503622078 18.543058248940604
1.393939393939394 1.495457721872816
-0.0 -0.0
72.6923076923077 65.91743119266056
9.722222222222221 66.66666666666666
22.22222222222222 66.66666666666666
24.444444444444446 40.0
25.06984866123399 30.27397260273973
25.616440210036274 33.8357403371273
33.96358543417367 62.5
56.249999999999986 73.2142857142857
14.285714285714285 14.285714285714285
14.285714285714285 14.285714285714285
-0.0 -0.0
10.975609756097562 40.0
25.094517958412098 25.344827586206897
1.4614789005032907 17.52136752136752
26.65407885132013 60.83333333333334
25.6012821898469 35.537425537425534
19.305064082667748 19.453278147832133
69.95259642318466 48.67490258359586
59.45479641131814 49.32452898254785
33.33333333333333 33.33333333333333
22.073480877499513 53.125
10.995808056066092 31.140873015873016
6.157966101694915 11.308659893565553
11.707390648567118 11.392961876832844
25.0 25.0
0.03447087211306446 33.33333333333333
0.031928480204342274 1.4705882352941175
50.0 50.0
35.24893828499142 86.66666666666667
15.0 14.965986394557824
23.151515151515152 28.114285714285707
26.041666666666668 50.0
37.63837638376384 50.92592592592593
23.09523809523809 2.68348623853211
26.190476190476193 20.938271604938272
63.63636363636363 80.0
0.07936507936507936 16.666666666666664
60.13468013468014 61.25000000000001
50.0 50.0
0.15625 8.333333333333332
-0.0 -0.0
0.3333333333333333 0.9009009009009009
12.5 25.0
0.2 0.13513513513513514
55.698529411764696 63.24999999999999
28.039557882489817 33.83333333333333
12.5 12.5
34.92063492063492 46.666666666666664
37.5 38.888888888888886
37.03703703703704 27.777777777777775
100.0 100.0
100.0 100.0
2.8782894736842106 30.0
0.5679299645390071 9.13978494623656
2.409713574097136 28.846153846153843
56.92913385826771 82.85714285714285
3.3108020794104402 58.47826086956521
50.0 50.0
33.33333333333333 33.33333333333333
0.09615384615384616 50.0
-0.0 -0.0
39.09574468085106 35.78125
50.129757785467135 20.946455505279037
1.0000000000000002 10.0
4.000000000000001 20.0
18.88888888888889 25.0
16.835016835016837 17.391304347826086
20.0 20.0
33.47254447022428 60.0
67.06666666666666 76.66666666666666
-0.0 -0.0
16.829264485514482 45.83333333333333
19.895002754650164 19.020880756674252
0.12903225806451613 2.2222222222222223
40.0 40.0
-0.0 -0.0
0.5632183908045978 2.012422360248447


==> data/pairwise_siglip-siglipqe.csv <==
siglip Siglip-qe
100.0 100.0
28.993506493506494 31.204545454545453
0.21739130434782608 -0.0
0.13054830287206268 0.16501650165016502
33.33333333333333 33.426704014939304
25.50761421319797 25.110497237569064
4.308209483368719 0.505050505050505
12.5 8.333333333333332
-0.0 -0.0
100.0 83.33333333333333
52.702702702702695 54.166666666666664
-0.0 -0.0
69.36936936936937 70.23809523809523
100.0 100.0
76.18976139099978 87.19648407148408
75.0 100.0
79.17765567765566 84.52884615384615
62.87771752057466 61.570738931850045
0.1488095238095238 -0.0
50.0 50.0
32.872850529100525 76.40845070422534
67.48366013071896 100.0
35.027472527472526 52.49999999999999
63.33333333333333 80.0
0.6097560975609756 0.16666666666666669
16.666666666666664 8.712121212121213
43.97727272727273 70.0
21.261096822367872 30.33892106065224
-0.0 -0.0
41.666666666666664 50.0
20.26674043767563 20.489795918367346
1.4304683727667793 -0.0
2.569060773480663 7.193396226415095
25.05224660397074 33.05555555555556
-0.0 -0.0
66.66666666666666 66.66666666666666
25.0 27.27272727272727
60.0 75.0
-0.0 0.2718129124414171
8.666727173715739 0.038880248833592534
25.0 26.25
38.85566282081469 45.269230769230774
12.5 0.6578947368421052
1.0202135774218155 0.07204610951008646
0.20833333333333334 -0.0
25.0 25.274725274725274
32.18599033816425 56.666666666666664
1.325957147874956 0.2252765512984855
39.77272727272727 76.42857142857142
0.6893468849990589 0.48620579036009304
28.278130671506354 54.166666666666664
50.4149377593361 50.0
28.57142857142857 29.269688644688642
25.543478260869566 42.121212121212125
28.34920634920635 30.277777777777775
33.33333333333333 36.50793650793651
26.427897097002596 56.818411734951944
25.103092783505154 50.079197465681105
33.33333333333333 33.33333333333333
-0.0 -0.0
100.0 100.0
33.33333333333333 33.33333333333333
69.6969696969697 100.0
6.903913901218911 3.5831945212155354
66.66666666666666 66.66666666666666
-0.0 -0.0
47.61904761904761 72.91666666666666
25.187050108729782 50.0
25.079744816586924 25.416164944969044
0.06983240223463687 0.03415300546448088
-0.0 -0.0
0.9398496240601504 0.0826032076032076
42.95977011494252 59.375
25.0 25.201612903225808
12.790265689044203 0.6578947368421052
0.9236453201970443 -0.0
0.641025641025641 0.20833333333333334
25.24154589371981 25.295857988165682
2.504180602006689 0.03703703703703704
0.11883189097950221 -0.0
-0.0 -0.0
75.0 77.38095238095238
91.66666666666666 100.0
1.528735632183908 -0.0
35.25158198920485 53.83173660929156
64.28571428571428 83.33333333333333
14.541122246601699 26.870629370629374
15.561207450224792 26.89728820876362
55.55555555555555 66.66666666666666
-0.0 -0.0
20.25574064548464 71.4739336492891
16.666666666666664 16.666666666666664
16.666666666666664 16.666666666666664
14.034443168771526 51.595236966450166
100.0 100.0
61.21212121212122 42.85714285714285
25.806451612903224 65.0
0.4254868958949739 0.057170672783599455
25.0 25.0
66.66666666666666 66.66666666666666
23.483709273182956 33.01298701298702
26.666666666666668 35.0
44.439223057644114 54.206349206349216
62.32558139534884 65.77639751552795
14.469512195121952 2.3556233293050814
50.998556998556985 59.18181818181818
41.212376933895925 47.29658792650918
64.40038684719536 64.17391304347827
36.103896103896105 46.61538461538462
24.826859092546677 42.637238256932655
75.34013605442176 75.9090909090909
100.0 91.66666666666666
75.0 76.44927536231883
82.14285714285714 89.28571428571428
0.1724137931034483 -0.0
0.14790280613925302 -0.0
54.347826086956516 66.66666666666666
33.45454545454545 39.39393939393939
-0.0 -0.0
-0.0 -0.0
3.3333333333333335 0.29985007496251875
2.2086466165413534 0.24827016481037723
7.765151515151516 0.24270757516376462
0.5691347888025712 0.35842293906810035
1.0604306552442693 0.4612057749423492
68.74999999999999 75.0
59.375 68.75
66.66666666666666 66.66666666666666
35.71428571428571 66.66666666666666
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
51.21951219512195 50.33444816053512
0.05518763796909492 -0.0
-0.0 -0.0
100.0 100.0
11.11111111111111 3.0303030303030303
-0.0 -0.0
0.6369426751592357 0.10298661174047373
0.25380710659898476 0.12422360248447205
0.5102040816326531 -0.0
1.5873015873015872 0.044682752457551385
0.9183831729455468 0.8626375451366316
2.5618706263867557 0.25561147056474154
16.666666666666664 3.571428571428571
53.50691482540798 65.85081585081586
37.98976129892161 46.79339639271492
38.85189289901034 56.80029604971715
45.17386470946842 60.477401344196544
34.61538461538461 66.66666666666666
23.653846153846153 34.95165745856353
27.854113655640372 34.741850386282266
21.176470588235297 30.150375939849628
35.90681868991728 36.04936754352153
36.09993409414131 36.18142769928483
14.285714285714285 14.285714285714285
87.65432098765432 89.39650310208688
89.00893690809659 89.02420688618254
8.333333333333332 8.475378787878787
86.10058922558923 95.38461538461539
57.27488777396357 51.193358699411974
48.85044642857142 46.09141902374985
45.05108926161559 44.71096896470031
-0.0 -0.0
38.888888888888886 50.0
10.912986476299794 13.161349885487816
20.766109106054447 21.817245457924983
12.268224137660338 12.92566529159589
33.33333333333333 19.047619047619047
43.333333333333336 50.0
50.0 50.0
38.268398268398265 58.19593787335723
50.0 50.77982412477186
0.38314176245210724 -0.0
50.0 50.0
50.0 50.0
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
20.449438202247194 20.135135135135137
40.416666666666664 24.509591024249
4.725770032921385 0.1931061512602022
0.11251289546079782 0.03221649484536082
19.17753882291863 31.10630486831604
25.309749388753055 28.719649915302085
36.86274509803922 37.07457322551662
10.32948934666552 1.3840929697307853
19.96051468963994 1.435210048931853
20.0 20.0
20.0 20.0
33.33333333333333 42.857142857142854
28.69147659063625 42.857142857142854
-0.0 -0.0
0.045871559633027525 -0.0
15.44422700587084 23.57142857142857
20.0 29.514646044973258
5.714285714285714 0.5777310924369746
21.333333333333336 44.99999999999999
20.833333333333336 41.17647058823529
4.542606516290727 -0.0
34.628807106598984 38.09032617786451
10.98105111263006 13.111888111888112
14.966783242970724 18.539944903581265
0.20724461437894173 -0.0
0.961671509616715 -0.0
15.217391304347828 3.7495080676898858
21.578947368421055 29.274004683840747
25.24179305263922 28.951910390358627
28.017097309470184 29.022995648140014
17.48263888888889 18.142108328479907
18.091348636342296 19.457455113192818
34.18079096045198 54.166666666666664
20.43142043142043 40.476190476190474
15.350697125580487 17.452812002968543
28.102768316865973 28.532962200519023
11.11111111111111 11.32325441348927
11.167656205824143 11.386057914881684
0.7936507936507936 0.02962962962962963
16.666666666666664 16.666666666666664
16.70054200542005 16.666666666666664
2.7777777777777777 0.018018018018018018
16.98539045039689 16.918607526084163
0.7528215606149056 -0.0
80.06863506863506 86.24242424242425
84.91379310344827 89.88095238095238
67.64628073451603 89.62703962703962
17.188017461990064 24.109224109224108
17.02136573104315 24.42176870748299
-0.0 -0.0
19.023967553379318 26.221396564946097
10.250604311268575 33.359097759366065
27.844736327510034 36.945532677686316
24.338568408335853 36.93536392768978
42.71048020440143 69.42760942760941
50.0 71.5686274509804
26.514701263559708 24.079334036961157
26.117883208122617 51.15880467993145
35.319987312740935 62.81481481481481
34.94973256478164 58.333333333333336
11.830065359477123 1.3006023611385575
0.39215686274509803 -0.0
0.32352761299003124 0.48848455044668465
-0.0 -0.0
-0.0 -0.0
45.92415985467756 39.69370860927152
60.0 60.0
0.08049196690170321 -0.0
50.0 50.0
25.832862789384524 60.0
0.8393503652623513 0.049036072463580896
0.08008658008658008 -0.0
66.66666666666666 66.66666666666666
66.66666666666666 66.66666666666666
29.713239780353874 42.214111922141115
57.14285714285714 57.14285714285714
17.876509455456823 29.292929292929287
50.16181229773462 50.12698412698412
58.33333333333333 58.33333333333333
33.33333333333333 33.33333333333333
50.0 50.0
1.7857142857142856 1.3157894736842104
25.81967213114754 29.545454545454547
17.52035391154876 31.378887709860244
25.0 17.375886524822697
16.987179487179485 16.853932584269664
0.3697445685618031 0.30678227643471234
0.09678684483289914 0.028153153153153154
50.0 50.0
50.0 50.0
34.64912280701754 34.226190476190474
50.0 43.333333333333336
66.66666666666666 66.66666666666666
33.33333333333333 33.33333333333333
40.0 40.0
6.493506493506494 5.636363636363638
33.33333333333333 40.0
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
16.666666666666664 16.666666666666664
16.666666666666664 16.714490674318508
20.0 20.0
20.0 20.0
61.71063149480416 61.60714285714286
33.92609190496515 34.62962962962962
22.499999999999996 26.47058823529412
42.857142857142854 42.857142857142854
54.285714285714285 49.20634920634921
18.575373619233268 22.493961352657006
17.272727272727273 33.33333333333333
28.62723214285714 28.675956354010783
28.617167251105347 28.644439036261858
25.279357826681586 27.462121212121215
26.071570972886764 34.35185185185185
16.07142857142857 41.34615384615385
4.231266149870801 1.4142695995487873
17.54045307443366 50.07584951456311
25.386978945446693 39.47218843198972
42.23981915671698 52.0090736099508
15.344128639459884 14.641350210970463
2.08298755186722 0.18568433662773282
24.92063492063492 30.833333333333336
15.176767676767675 15.962014863748966
18.085772889027687 17.327130085750774
40.0 40.0
40.0 40.0
16.666666666666664 16.666666666666664
17.15828542724786 16.71525753158406
30.000000000000004 31.666666666666664
-0.0 -0.0
51.801801801801794 52.08333333333333
50.414078674948236 50.96618357487923
43.93018018018018 41.822849807445444
41.57894736842105 41.04166666666667
40.545634920634924 43.4088335220838
50.130463144161766 50.125549278091654
40.833333333333336 44.64285714285714
50.11180679785331 50.0
14.285714285714285 14.427157001414425
16.666666666666664 16.570096570096567
0.5 -0.0
6.071428571428571 0.16974003270738172
16.74565560821485 16.666666666666664
5.696798493408662 0.19762561802920547
16.666666666666664 16.666666666666664
22.666666666666668 40.0
42.92859749977187 48.088803088803076
1.1897367976668416 -0.0
11.11111111111111 23.15470466532622
5.9413580246913575 0.023590469450342058
19.771504476145825 30.35484921571856
32.010582010582006 38.051948051948045
33.26186009112838 40.50420168067227
79.33333333333333 82.94117647058823
76.8130081300813 81.0989010989011
46.8361876396128 81.11111111111111
23.470902962735995 80.13888888888889
14.414607463361987 14.5421328397911
14.687765103182047 14.77091028202612
14.716942884701245 14.884636135950991
45.49266247379455 45.69444444444445
12.773827479709832 33.95931142410015
29.545454545454547 52.49999999999999
50.0 50.0
6.9523809523809526 0.46004393975489033
25.101214574898783 25.157232704402517
25.28409090909091 25.252525252525253
22.078106269575123 22.021953999688098
20.27452903986971 19.728080941665493
16.483516483516482 40.70175438596491
7.070707070707069 0.9492685963274199
20.942028985507243 25.370277353033842
30.263157894736842 47.48148148148148
43.74999999999999 52.26845637583894
27.217830478700044 51.38888888888889
20.38095238095238 47.5
20.093676814988292 27.953181272509003
20.0 22.035499660979166
33.7789661319073 37.070707070707066
34.52950558213716 39.5959595959596
30.208333333333336 37.66556291390729
14.923066869051063 31.692910264338835
-0.0 -0.0
12.5 2.8042328042328037
2.1818848551521817 0.18094148254648237
8.928571428571427 1.6666666666666663
28.403790291045183 47.58771929824561
50.0 45.83333333333333
45.83333333333333 45.83333333333333
16.666666666666664 16.666666666666664
16.666666666666664 16.666666666666664
40.4054054054054 40.47244094488189
43.33333333333333 40.92307692307692
12.326892109500804 12.180087390761548
0.2777777777777778 0.035161744022503515
15.004985119047621 63.512596770821375
17.156862745098035 34.00315980985017
17.231638418079093 34.15075707702436
16.708967851099832 26.186060513362392
58.57142857142856 60.0
18.923763622602504 36.05243344199581
3.0167859773442856 2.160459697695661
23.93967158854213 38.01646286276764
0.47619047619047616 0.06934812760055478
2.923898531375167 0.2997760949243429
3.704199092088197 0.09009009009009009
3.9867225716282317 0.3306928203193763
20.043336944745395 25.71428571428571
40.0 40.0
23.120650634426976 38.49208199747401
23.190035273368608 49.161349976883955
3.786123786123786 0.31573295654660916
4.615384615384616 0.24764231394345565
63.33333333333333 63.33333333333333
54.76190476190476 56.14598857426727
44.53347578347579 44.963655244029084
2.1034952009930437 0.16804068303785338
0.5799075987462242 0.16103379246704955
18.881118881118883 37.907678413825664
7.499327951528806 0.16111625038544558
26.551030103518997 28.182016450648057
25.94179436876066 27.476072607260726
50.0 50.0
50.0 50.0
25.804884957395917 27.267028290345046
38.92440892440893 41.524998026899155
10.932392133332021 20.571715675904382
10.096366618776138 20.173992673992675
14.285714285714285 15.393488924583504
-0.0 -0.0
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
33.33333333333333 -0.0
11.11111111111111 0.4716981132075472
57.692307692307686 100.0
0.5291005291005291 0.2801120448179272
7.142857142857142 6.666666666666667
2.380952380952381 0.09242144177449169
50.0 62.5
-0.0 -0.0
12.5 5.263157894736842
100.0 100.0
50.0 55.88235294117647
1.2048192771084338 0.591715976331361
-0.0 -0.0
0.5747126436781609 0.2824858757062147
-0.0 -0.0
34.08239700374532 100.0
-0.0 -0.0
70.0 100.0
0.22727272727272727 0.052029136316337155
-0.0 -0.0
0.08305647840531562 -0.0
-0.0 -0.0
-0.0 -0.0
33.33333333333333 33.50877192982456
0.2857142857142857 -0.0
-0.0 -0.0
-0.0 -0.0
50.0 50.0
59.09090909090909 100.0
-0.0 -0.0
-0.0 -0.0
30.43165467625899 52.543859649122815
0.05830903790087463 -0.0
5.075757575757575 0.15337423312883436
13.175675675675674 1.0992795083704174
3.571428571428571 0.12195121951219512
11.11111111111111 0.45662100456621
0.641025641025641 -0.0
5.555555555555555 0.16181229773462782
-0.0 -0.0
0.07352941176470588 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
100.0 100.0
-0.0 -0.0
16.666666666666664 3.225806451612903
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
9.090909090909092 4.0
6.25 7.142857142857142
4.761904761904762 0.8771929824561403
-0.0 -0.0
7.670454545454546 0.08887160633484162
3.4239130434782608 0.5704220800206838
0.267379679144385 -0.0
100.0 100.0
83.33333333333333 83.33333333333333
83.33333333333333 83.33333333333333
100.0 100.0
50.53191489361703 64.28571428571428
-0.0 -0.0
0.2808988764044944 -0.0
100.0 100.0
100.0 100.0
66.77814938684503 67.35159817351598
0.09842519685039369 -0.0
-0.0 -0.0
50.0 66.66666666666666
2.631578947368421 25.606060606060606
-0.0 -0.0
0.38461538461538464 0.11160714285714285
3.4482758620689653 0.37735849056603776
0.16129032258064516 -0.0
21.657142857142855 30.45801526717557
10.424045651318378 36.12914862914863
1.9230769230769231 0.02844141069397042
16.78043230944255 28.888888888888886
16.79738562091503 40.27777777777778
66.66666666666666 66.66666666666666
56.051587301587304 71.875
4.017857142857142 1.2908496732026142
11.16557734204793 0.12823298790784426
7.610398545383065 0.7619322844384664
11.177336971802635 32.089794649236545
43.433028839192865 71.07364685004436
28.822458954601345 39.23985788647443
20.98997493734336 11.464585834333734
-0.0 -0.0
15.309978085397926 19.97825041303302
0.2801120448179271 -0.0
50.104986876640424 23.863636363636363
33.49642945597019 70.58418403959806
25.0 30.18867924528302
25.37313432835821 26.47058823529412
40.0 40.0
55.55555555555555 67.88617886178862
80.0 100.0
33.434038267875124 36.36363636363636
50.0 50.0
4.364856742135844 1.5867233353572148
25.0 25.11820330969267
66.66666666666666 66.66666666666666
10.47930283224401 0.25835275835275834
2.380952380952381 -0.0
-0.0 0.06901311249137335
13.031914893617023 21.45811770455983
13.059033989266547 35.633797651142395
50.108108108108105 50.390625
76.07075514052258 99.99999999999997
36.85373528747023 88.03986710963456
22.211075441412518 34.645947211546805
0.6380142204164551 0.264993545824645
0.8547008547008547 -0.0
0.5882352941176471 0.09009009009009009
66.66666666666666 100.0
1.916555234654106 0.5572706291979395
40.35802175121061 55.154761904761905
61.95652173913043 83.74316939890709
32.55523897472859 82.6923076923077
35.0 61.04166666666666
45.45454545454545 60.56233421750663
25.042372881355927 25.074257425742573
2.9945448479712145 0.6369483093619699
100.0 100.0
28.181268882175225 43.15789473684211
20.625895666205782 84.58333333333331
15.60897435897436 1.4889699681217525
24.444444444444446 40.15463917525773
5.334332481418236 -0.0
43.47393087287639 60.74074074074075
3.2292372371463376 0.26812394271620243
17.783674004192875 42.5
1.8331750678324907 0.41494837487781033
15.555555555555555 5.208333333333333
20.74074074074074 31.935347111817702
20.344827586206897 27.277121374865736
0.0423728813559322 0.0390625
0.06587615283267456 -0.0
5.0 1.6666666666666667
-0.0 -0.0
57.83696067201222 80.55555555555554
23.55311355311355 48.51937984496124
0.6756756756756757 0.5102040816326531
38.84824518042511 71.42857142857143
-0.0 -0.0
66.66666666666666 66.66666666666666
66.9831223628692 55.76131687242799
66.66666666666666 66.77040110650069
100.0 100.0
28.40349184164697 61.61616161616161
0.7142857142857143 0.06944444444444445
15.660251269713982 40.27777777777777
100.0 100.0
91.66666666666666 100.0
17.78554704129417 42.3080149749372
14.983696095214802 1.35599553418688
25.43478260869565 75.0
36.818873668188736 83.33333333333333
7.142857142857142 0.1694915254237288
34.38840759075907 80.0
16.666666666666664 1.5151515151515151
8.510011778563015 0.030562347188264057
0.43859649122807015 -0.0
14.285714285714285 17.233099172736445
25.11467889908257 25.24271844660194
6.666666666666667 0.16420361247947454
-0.0 -0.0
39.28571428571428 42.857142857142854
35.416666666666664 50.09170105456212
74.35897435897436 74.35897435897436
28.387533875338754 42.548009064475195
25.910389553407498 33.75188358662088
-0.0 -0.0
5.555555555555555 0.2824858757062147
34.583934583934585 57.971104745298284
41.62162162162162 51.02564102564102
51.72136422136423 69.04761904761905
48.19444444444445 60.01262626262627
25.0 40.72463768115942
0.07541478129713425 -0.0
18.632866765910006 8.604882421986304
15.16692680094065 25.544899007368745
20.997770345596432 33.269230769230774
0.25 0.08561643835616438
20.416666666666668 33.51851851851852
42.0 60.35345557232734
23.895964475674617 24.76702508960573
44.20833333333333 52.0
30.736165857931464 33.854916661652766
100.0 100.0
94.44444444444444 100.0
67.8030303030303 67.71929824561404
28.647822765469822 28.668831168831165
5.555555555555555 1.5151515151515151
3.781662406848037 0.423728813559322
2.2060165925716477 0.8561263669436782
25.156739811912228 75.29325513196481
16.75438596491228 25.197628458498023
0.8171274534156283 1.2586965249137425
8.20008415737429 0.6385780118499012
47.573356807511736 27.760592425946758
61.845238095238095 100.0
25.0 42.361111111111114
35.637480798771115 50.635066160543865
75.0 75.74626865671642
54.761904761904766 100.0
83.33333333333333 100.0
75.37878787878788 93.33333333333333
42.81659294885558 95.9375
0.09455953613871503 -0.0
14.646464646464647 0.2017443837644282
45.33333333333333 66.66666666666666
14.540816326530612 16.96005887735211
47.83783783783784 70.09320175438596
25.115740740740737 10.374149659863944
32.795025046893585 80.79594017094016
55.00000000000001 64.33333333333334
49.99999999999999 71.42857142857143
26.446154498665823 37.123265026078315
68.55345911949685 100.0
0.025839793281653745 -0.0
13.80952380952381 9.545454545454547
13.827537593984962 14.913237100737101
1.7543859649122806 0.8771929824561403
26.95403168836411 65.0
36.80798368298369 33.619837808368544
25.0788643533123 26.40646985378155
37.94871794871795 63.20306513409961
1.1653335159914657 0.015053439710973957
75.0 75.1131221719457
-0.0 -0.0
-0.0 -0.0
55.00000000000001 59.375
1.0964378280856244 2.2175585390893056
100.0 100.0
58.11688311688311 87.5
83.33333333333333 83.33333333333333
-0.0 -0.0
15.171445639187574 49.46393762183235
14.571100075111238 0.9809076200674098
34.84848484848485 50.0
59.28782166229865 85.04549808429118
17.1875 21.030662885501595
0.43668122270742354 -0.0
25.859416800428036 85.41666666666666
0.8844850021964177 0.49438202247191015
-0.0 -0.0
-0.0 -0.0
50.0 50.0
50.0 50.0
33.33333333333333 33.33333333333333
33.33333333333333 33.33333333333333
0.04547521600727603 -0.0
-0.0 -0.0
-0.0 -0.0
0.9780992715748958 0.41393987762702855
1.5873015873015872 0.5376344086021505
36.75950486295314 60.317460317460316
43.57789855072463 46.60714285714286
100.0 100.0
48.333706133810516 62.76768931256712
35.67419131638125 100.0
80.55555555555556 100.0
60.150375939849624 61.01011873428086
-0.0 -0.0
33.33333333333333 39.24466338259441
50.0 50.0
1.7857142857142856 -0.0
-0.0 -0.0
1.0869565217391304 0.1736111111111111
75.0 91.66666666666666
50.90909090909091 52.083333333333336
-0.0 -0.0
25.0 25.0
33.33333333333333 33.33333333333333
66.8111753371869 66.84848484848484
66.66666666666666 47.3758865248227
50.0 66.66666666666666
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
68.05555555555556 77.77777777777777
35.0 41.666666666666664
45.06345212902729 43.70236165482398
22.26190476190476 0.535318340196389
50.0 50.209497206703915
1.6666666666666667 0.2136752136752137
1.4981098457046549 0.07518796992481204
-0.0 -0.0
4.330837344743567 0.45144540029450514
63.47826086956522 73.87096774193549
39.39393939393939 46.666666666666664
-0.0 -0.0
46.846038863976084 53.264503907175
0.8620689655172413 -0.0
1.5018315018315016 0.1529051987767584
25.0 25.0609756097561
38.46153846153846 66.84303350970018
0.28735632183908044 0.0708215297450425
28.903677660583732 43.70245582509734
5.099750623441397 0.17062719127386056
39.37389770723104 63.33333333333333
50.0 50.0
100.0 100.0
0.16103059581320447 -0.0
0.6944444444444444 0.0408997955010225
0.5740740740740741 -0.0
67.81609195402298 73.33333333333334
52.02702702702703 60.71428571428572
27.647907647907644 28.551198257080607
39.33933933933933 28.142741281427412
51.075268817204304 79.16666666666666
8.475783475783476 0.21929824561403508
0.23653139416686214 0.0741839762611276
36.81846932321316 42.27103499627699
3.1626959241408006 2.189174157059568
0.05707762557077625 -0.0
-0.0 -0.0
-0.0 -0.0
33.61111111111111 50.531914893617014
0.04597701149425288 -0.0
41.23893396204609 100.0
95.0 88.75
0.390625 0.17006802721088435
11.377777777777776 0.07077140835102617
50.0 50.0
-0.0 -0.0
41.965688842325825 58.7995337995338
20.209139078846064 21.23821495914519
8.333333333333332 0.20964360587002098
0.7515138408304499 0.841914898518672
33.33333333333333 33.33333333333333
100.0 100.0
25.0 25.0
-0.0 -0.0
-0.0 -0.0
100.0 100.0
100.0 100.0
46.666666666666664 66.66666666666666
100.0 83.33333333333333
43.23036758563074 49.1335403726708
-0.0 -0.0
92.66666666666666 96.66666666666666
96.66666666666666 96.66666666666666
85.41666666666666 100.0
100.0 100.0
51.05820105820105 66.66666666666666
55.55555555555555 55.55555555555555
75.21459227467811 77.5
37.5 37.59505703422053
38.53303664369702 70.41079812206571
2.8000000000000003 1.28125
54.26256233218258 67.98941798941799
-0.0 -0.0
-0.0 -0.0
16.61064425770308 7.196969696969696
-0.0 -0.0
2.184516104830624 1.4832167482444176
8.586648845625916 2.9376005253170354
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
16.666666666666664 0.08795074758135443
0.044267374944665774 -0.0
0.19305019305019305 -0.0
1.671078921078921 0.1509742539629326
32.69764216366158 40.265260080343474
3.6882383153569593 0.14211262991750798
18.126849894291755 1.0921985815602837
18.121172353455815 17.426921263554927
3.7037037037037033 0.013227513227513229
16.897593845797903 0.7103962004892173
39.5 50.0
84.15300546448087 86.7816091954023
44.0671519443898 64.76619476619476
8.641975308641975 2.87088764742396
41.666666666666664 53.02083333333334
25.0 25.0
0.023952095808383235 -0.0
1.3888888888888888 1.3888888888888888
66.3640707118968 79.76190476190476
28.120300751879697 48.730158730158735
65.12795750845002 44.96385542168675
1.8939532453963692 0.2027076074332172
67.04119850187266 73.33333333333334
7.827101960493799 0.29780170028673475
38.88888888888889 66.66666666666666
34.883720930232556 66.66666666666666
-0.0 -0.0
20.051948051948052 20.4
5.101478326234026 1.9682956794758035
8.502262609911334 2.494208494208494
20.0 27.777777777777775
12.037037037037036 9.615384615384615
19.107254753155747 40.055372423728265
31.39559934572097 46.20376736171751
3.5051905652764024 0.34720607610633186
-0.0 -0.0
33.33333333333333 33.495145631067956
22.015607615520477 43.41476705113069
11.48468490573754 3.3308970624272876
28.073685304510498 32.15130023640661
11.349206349206348 3.9257563331510843
1.1084669338677355 0.47619047619047616
12.529236258049817 13.065571509110319
0.22633399887214034 0.047619047619047616
0.09578544061302681 -0.0
3.6348803480783176 0.08223684210526315
0.05249343832020997 2.4675324675324672
22.93517175020664 37.12576896787422
7.179487179487181 2.7160493827160495
10.430107526881722 1.4026717557251909
1.8518518518518516 0.49019607843137253
12.5 12.5
11.11111111111111 0.641025641025641
6.385887688408697 0.5039837395041371
50.0 50.0
70.0 80.65789473684211
10.555555555555554 0.9099897141235723
38.161644723606855 84.82142857142856
53.039610493026636 88.09523809523809
68.99224806201549 72.91666666666666
33.4065934065934 33.40285019117136
65.33333333333333 65.0
60.41666666666667 60.41666666666667
40.0 40.826518509270244
0.2066115702479339 0.13157894736842105
33.33333333333333 32.14285714285714
41.666666666666664 33.33333333333333
16.77215189873418 18.655913978494624
0.15748031496062992 -0.0
7.121212121212121 7.30441400304414
8.50448131197559 7.645278450363195
25.239234449760765 32.14285714285714
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
33.33333333333333 33.33333333333333
50.0 20.97902097902098
20.458527193967587 27.285844748858445
47.22222222222222 32.27272727272727
19.17481144285268 5.893898172802979
100.0 100.0
100.0 100.0
72.35023041474653 75.0
100.0 100.0
100.0 100.0
75.0 83.33333333333333
51.12359550561798 52.0
69.35374149659864 73.07692307692307
20.057625955622544 34.98128223251918
0.6247324104466961 0.448298786467545
0.3209876543209877 0.498489623273422
41.32191780821918 45.275362318840585
10.75894538606403 0.060422960725075525
80.0 80.0
26.87147977470558 29.104363253727982
4.166666666666666 0.037707390648567124
1.9229894149010935 0.14285714285714285
15.126050420168067 15.646258503401361
8.456205646405431 2.143505637903851
5.386055412263915 2.1321663631321273
85.837286944298 86.04761904761902
0.24875621890547264 -0.0
0.08912655971479501 -0.0
100.0 100.0
29.858934169278996 55.769230769230774
31.32586367880485 42.11946608296315
25.0 25.0
34.62301587301587 44.867724867724874
30.106837606837605 39.151761936798934
12.369143908446445 3.161096092515941
15.686112850250783 44.20435122953272
30.804685072991134 40.39370078740158
68.46473937801139 81.12359550561798
20.235478806907377 43.10998735777496
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
1.5873015873015872 0.04642525533890436
25.73257667631156 29.491184733120217
1.891174518911745 0.061919504643962855
0.7814739382967488 0.0267022696929239
30.720029239766077 50.43103448275862
41.666666666666664 27.631578947368418
61.26893939393939 64.35185185185185
46.29629629629629 86.66666666666667
62.698412698412696 100.0
0.1652892561983471 0.05571030640668524
-0.0 -0.0
3.3333333333333335 0.3205128205128205
-0.0 -0.0
3.3333333333333335 1.0526315789473684
0.4761904761904762 0.11904761904761905
60.0 60.0
0.23413619769069002 0.1446045615765861
47.038961038961034 68.0791788856305
30.267156862745097 68.47754654983571
-0.0 -0.0
5.555555555555555 1.8518518518518516
25.0 56.25
12.73957842278941 0.08680555555555555
33.33333333333333 8.333333333333332
100.0 100.0
0.06009615384615385 -0.0
11.794871794871794 6.790123456790123
91.66666666666666 100.0
53.2608695652174 60.71428571428572
50.140944326990834 51.19047619047619
22.15835588410006 33.95598370927318
36.130536130536136 50.55803571428572
46.875 43.601190476190474
1.3333333333333335 0.7874015748031495
51.04279915923752 75.89285714285714
12.96296296296296 1.282333093010033
23.93162393162393 42.334910975884604
36.954365079365076 86.66666666666667
36.93457943925233 57.638888888888886
7.57142857142857 0.3173899839189075
52.08333333333333 100.0
1.7105263157894735 -0.0
100.0 100.0
100.0 100.0
100.0 100.0
100.0 100.0
-0.0 -0.0
14.285714285714285 14.38095238095238
14.285714285714285 14.335751813860394
21.31574195763625 36.44841043981457
18.015389082462253 30.482456140350877
14.285714285714285 2.564102564102564
7.142857142857142 0.2724795640326975
41.89246486028112 50.15280165369298
24.344835926269575 48.50522445820434
100.0 100.0
25.0 25.458305000069387
6.018518518518518 0.03631082062454612
-0.0 -0.0
39.285714285714285 8.61344537815126
8.800623052959502 0.6172839506172839
21.055555555555554 -0.0
52.71714586783078 66.51137594799566
33.33333333333333 75.0
100.0 100.0
-0.0 -0.0
100.0 100.0
50.0 20.0
100.0 100.0
20.517331371140322 42.02324147496708
32.24211645767677 54.03324994922175
35.419570105140245 56.021121636343054
100.0 100.0
100.0 100.0
19.523809523809526 7.583485124468731
11.557312252964428 5.173626373626374
10.944444444444445 3.521794871794872
-0.0 -0.0
25.45662100456621 2.083333333333333
0.141643059490085 0.06578947368421052
5.88235294117647 0.45454545454545453
27.281517060694902 34.44162330031895
100.0 100.0
100.0 100.0
100.0 100.0
100.0 83.33333333333333
0.8 0.4524886877828055
4.3478260869565215 7.6923076923076925
72.22222222222221 100.0
79.16666666666666 100.0
100.0 100.0
86.66666666666667 100.0
-0.0 0.14641288433382138
0.04332755632582322 -0.0
0.02821670428893905 -0.0
35.55555555555555 6.208452041785375
100.0 100.0
0.9174311926605505 0.10548523206751054
0.1002004008016032 -0.0
100.0 100.0
71.42857142857143 64.48979591836735
36.63003663003663 49.06552094522019
35.80246913580246 46.666666666666664
50.0 50.21551724137932
75.0 100.0
29.401822457378017 62.45088566827697
6.456456456456457 1.3673890608875128
7.159090909090909 0.8391977480647431
26.52412280701754 75.0
31.25 57.49999999999999
27.085048216023726 68.89771048744461
33.33333333333333 34.162469855391095
58.68055555555556 100.0
68.18181818181817 73.33333333333334
33.33333333333333 34.42622950819672
-0.0 -0.0
0.90146750524109 0.3968253968253968
14.285714285714285 14.285714285714285
35.07635882635883 44.45607251934565
38.16715702299226 48.79675290772347
7.142857142857142 0.267379679144385
-0.0 -0.0
83.33333333333333 100.0
0.08833922261484099 -0.0
100.0 100.0
33.45345345345345 33.9622641509434
21.428571428571427 25.0
100.0 100.0
50.0 -0.0
100.0 100.0
9.191176470588236 10.95886992113407
56.25 100.0
17.719298245614034 5.854700854700854
100.0 100.0
100.0 100.0
66.66666666666666 66.78134556574923
0.4464285714285714 0.04180602006688963
3.065878378378378 1.7188325975454686
50.35335689045937 50.72992700729927
52.85714285714286 51.9607843137255
-0.0 -0.0
-0.0 -0.0
42.347711161840685 62.857142857142854
23.407544836116266 6.015032581704248
22.423802612481857 6.172645269561569
69.56518030409656 85.12274475007392
77.9184488166524 91.26984126984125
25.0 0.37593984962406013
-0.0 -0.0
36.5625 62.5
66.66666666666666 100.0
11.282051282051283 8.941088292609804
56.460123234116125 58.03266563919684
52.3901355773726 55.060926354797814
3.177795655671762 1.7255983453166552
35.416666666666664 50.0
0.061274509803921566 -0.0
8.004926108374384 4.333333333333334
66.31408558479015 83.01242236024844
72.36987818383166 81.20481927710841
5.88235294117647 0.27548209366391185
100.0 100.0
100.0 100.0
3.125 0.14285714285714285
50.0 50.103305785123965
50.0 50.10050251256282
75.0 75.12594458438288
72.91666666666666 91.66666666666666
25.0 16.666666666666664
100.0 100.0
55.263157894736835 100.0
26.42857142857143 41.666666666666664
76.66666666666666 80.95238095238095
50.0 50.0
33.58585858585859 33.80328947792927
50.0 62.5
66.66666666666667 100.0
25.75187969924812 6.476244343891404
100.0 100.0
-0.0 -0.0
100.0 100.0
100.0 100.0
45.0 8.712121212121213
100.0 100.0
62.5 66.66666666666666
38.88888888888889 47.198581560283685
50.0 50.0
25.322580645161292 25.08833922261484
22.666666666666664 32.35294117647059
5.442955214122262 0.4857467025953766
16.428571428571427 31.08108108108108
-0.0 -0.0
0.11695906432748536 0.03527336860670194
0.31847781847781853 0.1459319746563279
-0.0 -0.0
48.88802151097233 67.42857142857143
5.0 0.390625
44.28571428571428 60.0
38.9390359168242 58.166666666666664
69.0182549949691 72.87784679089026
85.93749999999999 87.5
-0.0 -0.0
-0.0 -0.0
4.116923764811088 1.0288427483030154
0.21929824561403508 0.052410901467505246
0.6907373774528586 0.6311411359088486
50.20703933747412 83.33333333333333
20.547066591209205 23.21718155118025
1.1627906976744187 0.07936507936507936
24.787581699346408 40.0
73.11358919337249 88.02521008403362
-0.0 -0.0
41.8050430504305 53.749999999999986
38.44422485726833 60.185185185185176
41.666666666666664 50.291828793774314
49.24949681576987 52.093549579376976
49.180142773892776 52.85535491182838
0.08849557522123894 0.024067388688327317
25.07132667617689 25.074404761904763
45.29973096234531 47.290587876941814
35.26530612244898 45.32741497669171
1.1151942020109222 0.19607843137254902
0.15060240963855423 -0.0
0.07987220447284345 -0.0
2.117139959432049 0.7936507936507936
36.95181499907868 49.93939393939393
-0.0 -0.0
9.102745026196493 12.804647673068725
16.619049263668582 20.760226267368115
16.5631240667701 21.0786300282402
11.074024737551984 5.706046415908418
20.01399673436599 21.503228438377572
10.989633593329472 15.839091003263142
16.703094650597432 17.580786755947976
59.67215266091305 77.7801254089422
1.7745466575875932 0.4264109917673735
66.66666666666666 77.77777777777777
16.938775510204078 8.487901140946539
-0.0 3.571428571428571
4.307312252964427 -0.0
16.666666666666664 16.83250414593698
8.333333333333332 5.555555555555555
-0.0 -0.0
-0.0 -0.0
-0.0 -0.0
16.666666666666664 0.4166666666666667
60.0 60.21333333333334
0.2631578947368421 0.02726281352235551
39.495965657192336 73.75
38.46153846153846 66.66666666666666
-0.0 -0.0
25.1131221719457 26.666666666666668
79.76190476190477 100.0
0.3155797488170206 -0.0
-0.0 -0.0
0.055741360089186176 0.11888111888111888
18.127864503622078 60.18518518518518
1.393939393939394 0.13186813186813187
-0.0 -0.0
72.6923076923077 100.0
9.722222222222221 0.03450655624568668
22.22222222222222 2.6552868658131814
24.444444444444446 80.0
25.06984866123399 80.0
25.616440210036274 69.36864633493846
33.96358543417367 33.63095238095239
56.249999999999986 67.1875
14.285714285714285 14.969924812030072
14.285714285714285 15.21198781375817
-0.0 -0.0
10.975609756097562 0.5770470664087686
25.094517958412098 50.0
1.4614789005032907 0.06038647342995169
26.65407885132013 26.516585266585263
25.6012821898469 26.0578472265647
19.305064082667748 20.175273818760417
69.95259642318466 98.2142857142857
59.45479641131814 94.80519480519479
33.33333333333333 34.344109996283905
22.073480877499513 32.05163310584997
10.995808056066092 2.5935388281412917
6.157966101694915 2.0897117483254304
11.707390648567118 2.355185044840217
25.0 25.099206349206348
0.03447087211306446 -0.0
0.031928480204342274 0.030339805825242715
50.0 50.742574257425744
35.24893828499142 100.0
15.0 16.3265306122449
23.151515151515152 41.904761904761905
26.041666666666668 32.301755447941886
37.63837638376384 41.87973484848485
23.09523809523809 30.222222222222218
26.190476190476193 32.60869565217391
63.63636363636363 76.0
0.07936507936507936 -0.0
60.13468013468014 60.86021505376345
50.0 50.16853932584269
0.15625 -0.0
-0.0 -0.0
0.3333333333333333 0.10351966873706003
12.5 12.5
0.2 -0.0
55.698529411764696 65.38461538461539
28.039557882489817 68.05555555555556
12.5 13.918248490077653
34.92063492063492 55.55555555555555
37.5 55.55555555555555
37.03703703703704 66.66666666666666
100.0 100.0
100.0 100.0
2.8782894736842106 1.904352806414662
0.5679299645390071 0.7804232804232804
2.409713574097136 0.423728813559322
56.92913385826771 94.28571428571428
3.3108020794104402 0.09239294578020564
50.0 50.0
33.33333333333333 33.33333333333333
0.09615384615384616 -0.0
-0.0 -0.0
39.09574468085106 63.73456790123457
50.129757785467135 58.078034682080926
1.0000000000000002 0.03898635477582846
4.000000000000001 0.273972602739726
18.88888888888889 27.89193302891933
16.835016835016837 19.28401736708446
20.0 40.0
33.47254447022428 66.58303070320237
67.06666666666666 67.5925925925926
-0.0 -0.0
16.829264485514482 23.955026455026456
19.895002754650164 27.765585028346145
0.12903225806451613 0.02237136465324385
40.0 42.96366749096443
-0.0 -0.0
0.5632183908045978 0.14184397163120568


==> data/performance_per_clutter.csv <==
domain,avg_ap_dinov2_vitl14,avg_ap_siglip_384_proj,avg_ap_siglip_384_nw,avg_ap_siglip_384_text,avg_ap_ames_siglip_384
$<$18,26.462854260504987,41.611683196720264,30.304426244774298,22.8830870014007,51.03627342884918
18--33,13.416347827981859,26.19913982160233,15.731776385579128,14.597104421691675,34.092887215652134
33--53,11.883531645505727,22.003977612790248,14.481314817488725,13.983266850876339,29.03117464412275
$>$53,8.384351722795328,19.696725588884913,12.64724971970592,11.939833475214057,22.434500593205136

==> data/performance_per_domain.csv <==
domain,avg_ap_dinov2_vitl14,avg_ap_siglip_384_proj,avg_ap_siglip_384_nw,avg_ap_siglip_384_text,avg_ap_ames_siglip_384,avg_ap,count
product,16.708875461638478,37.20486977432379,29.90378785870476,30.99728670777722,41.22092519793239,41.22092519793239,83
technology,26.880319152432417,44.27881002302982,30.330629546485394,24.064582902378035,41.21594913421263,41.21594913421263,97
toy,6.965360480367666,31.538503728364148,20.627318611292722,17.253355375701943,37.184959944627415,37.184959944627415,155
fashion,11.675284561662783,32.58258860367442,21.00340296726241,22.863112139865585,36.70502458116459,36.70502458116459,143
landmark,18.25730924322911,22.644872157526358,14.942413141932109,10.576037881293018,35.91417196802727,35.91417196802727,162
household,14.756661427161273,26.637661254162722,17.36723966228898,19.057439610734896,32.93563411785067,32.93563411785067,99
media,8.85903161484747,22.347406294366216,21.001114794878305,19.76196425766996,31.44219766475708,31.44219766475708,93
art,17.70030948212229,24.749375719156124,15.391581645665172,10.884623276658264,30.684281958651166,30.684281958651166,168

==> data/performance_per_scale.csv <==
domain,avg_ap_dinov2_vitl14,avg_ap_siglip_384_proj,avg_ap_siglip_384_nw,avg_ap_siglip_384_text,avg_ap_ames_siglip_384
$<$7\%,1.0813261266567291,6.659461616197738,3.5564469599759745,5.039708887398358,7.9587712651780065
7--14\%,8.285824513425329,18.61806165617189,10.944824791470415,11.736596670187646,24.36867557210648
14--27\%,17.197491928819257,31.331770437772917,21.06691352306635,18.476548727456663,40.73130739315603
$>$27\%,34.48803038650118,53.46734139710973,39.77086234069667,29.51014058364602,61.62382243538933

==> data/performance_per_subdomain.csv <==
domain,combined,subdomain,avg_ap_dinov2_vitl14,avg_ap_siglip_384_proj,avg_ap_siglip_384_nw,avg_ap_siglip_384_text,avg_ap_ames_siglip_384
art,paper model,art       - paper model   (22),30.269226978660637,29.75895241454542,17.102801752225773,9.920277271866404,42.8276527905464
art,digital,art       - digital       (11),14.466244061426549,33.49761717822583,32.85489920379109,10.569183183617941,40.36796508249335
art,craft,art       - craft         (10),15.367339611674694,27.612790051555578,18.830111870986748,22.41607240245074,34.595618933258
art,sculpture,art       - sculpture     (59),23.858598307459353,21.891042866980097,13.732886335687127,11.209097651484381,30.82233930924762
art,painting,art       - painting      (58),8.787371139845128,24.24566761906169,12.917324541747668,6.405972722464403,24.609878182026886
art,textile,art       - textile       (8),9.700261552806557,19.830770186129584,12.319807748835963,11.281662022142532,22.107031077274836
landmark,architecture,landmark  - architecture  (32),36.177397423968166,31.478048112692864,14.699714087303294,3.9164378059138083,61.95730204232042
landmark,public art,landmark  - public art    (110),15.567376147286899,19.944518333796815,14.155320141051234,9.991757952428692,31.569648202367194
landmark,sign,landmark  - sign          (20),4.379800181728773,23.353594417858236,19.646521176823637,27.588800736383654,18.140044560288594
toy,stuffed,toy       - stuffed       (36),5.540222818513562,37.67065706321985,21.880406932797616,17.497703990207647,44.48622690251287
toy,playset,toy       - playset       (15),20.002796371338096,30.556604826872544,19.707565307168878,15.301996976286565,43.14937023760553
toy,action figure,toy       - action figure (38),3.9937624052121605,37.62441965664448,27.32798537897123,12.877978101466256,42.78957956465591
toy,boardgame,toy       - boardgame     (10),6.43705958480882,28.305868366905393,21.826471911836748,10.59344922947274,37.90154505322549
toy,other,toy       - other         (13),15.071416065598331,25.111879675408527,13.20609379631545,24.798560756511264,33.572966276979145
toy,trading,toy       - trading       (29),2.430222630791069,22.84353128428561,18.591495656051805,21.167491065582315,29.58690000153878
toy,vehicle,toy       - vehicle       (8),9.321826254551032,16.819434757397914,7.445830877167061,7.636728358512898,17.991345930011494
toy,sport,toy       - sport         (6),3.837977498691784,39.21050717042301,14.02656181395016,28.24242846995566,11.917527714679558
fashion,footwear,fashion   - footwear      (14),7.7962828190687405,59.894416398202395,33.064066414325474,23.12950641704027,54.819687327577206
fashion,outwear,fashion   - outwear       (38),10.679677013141212,31.6877618475455,22.996714901214265,21.62820760192934,43.44601737314556
fashion,tattoo,fashion   - tattoo        (9),22.0842186777245,33.93596383228707,33.1112255172946,45.10224700785064,42.13809929097446
fashion,other,fashion   - other         (2),0.2903926858513189,43.83429788602203,26.06884208485654,18.54096989966555,42.08880278166933
fashion,accessory,fashion   - accessory     (46),8.915849525583615,29.434998791681277,14.71655839968807,21.704309342335588,30.0257286928212
fashion,jewelry,fashion   - jewelry       (34),16.033005138334712,25.518247160184675,18.753970314643855,20.298009907909556,28.993829802618805
household,light,household - light         (13),27.064612179075144,31.08560887676708,24.177062575606513,13.511222089524344,44.6482521708427
household,container,household - container     (18),17.593212339782788,30.39762580554193,20.643262953800836,22.097638808531094,41.73057425702507
household,accessory,household - accessory     (14),5.06477740032183,31.74146235609445,24.277335105299176,27.61603305376203,36.72521322584506
household,decor,household - decor         (19),17.26785207658843,30.16474868939581,22.971443026183046,19.648971653495572,33.88195951751164
household,textile,household - textile       (5),3.371659642394141,23.369819618539093,2.4111746934588334,7.897861621239282,32.01656117393263
household,other,household - other         (5),14.098118388708258,16.978032628360936,13.781638507000483,9.028615890240127,22.32152748529055
household,tableware,household - tableware     (25),12.241869505188047,18.60765867225847,6.993197545353345,16.793122207729933,19.977980141165656
technology,appliances,technology- appliances    (21),33.171897638939775,50.39276193419113,37.86723549741112,42.26231534787298,49.87500478192388
technology,automation,technology- automation    (30),32.636722568964835,42.55199144755305,30.281499673036937,14.41005376922741,44.57721145773126
technology,multimedia,technology- multimedia    (18),22.68602574517805,49.4573134086476,31.866143807081194,21.975816251180362,44.29994684257776
technology,other,technology- other         (3),27.349989265926173,42.21920665693896,27.82707264927188,13.041915160884875,43.429870858190846
technology,gadget,technology- gadget        (7),20.52375584826086,31.23226947282077,9.718892932106508,9.551339860924596,29.808984791028315
technology,gaming,technology- gaming        (8),13.065998915120293,58.44009333301983,41.858834833823636,3.1138085836572507,28.745919186399
technology,peripheral,technology- peripheral    (10),19.308671682949203,25.58286457518573,17.67894290478747,14.414198330154386,24.693671909692288
media,other,media     - other         (4),0.10197358875933762,20.345176558984345,6.715476047764459,7.983941773263618,59.09722222222222
media,book,media     - book          (48),14.221296838729133,26.306547325000185,26.182986521024983,24.011294506020874,38.57208449455919
media,recording,media     - recording     (7),5.968565439425807,8.979213974163372,4.01486387366786,0.9830750049796996,27.66409099871833
media,stamp,media     - stamp         (12),0.0,17.865430799216714,22.336225573752746,14.539524987103482,19.19461768109206
media,sticker,media     - sticker       (22),4.503629067763563,20.721802367733265,16.920111532618687,17.524339996613346,18.740517683206612
product,perfume,product   - perfume       (8),26.510704652415697,76.53093434343434,45.773798331679316,36.62209976602464,67.62152777777777
product,writing tool,product   - writing tool  (10),30.082681784147418,45.273139459862364,33.67002238595675,45.08025958966015,53.97116980727841
product,other,product   - other         (3),1.2777362253802045,43.82469382469383,31.551047230189365,4.227375117673015,42.85900070144789
product,hygiene,product   - hygiene       (10),16.84255100927005,43.19810154495202,34.256387160585035,31.677368519546178,42.81107150589221
product,food,product   - food          (21),20.64516449988874,30.500711719674758,29.67008980435815,25.69896458818046,37.80785295295027
product,drink,product   - drink         (31),8.648936612538366,26.400456908222033,23.162817982054754,26.830413690908397,31.935491676069702

==> data/performance_year_original.csv <==
model_full model_short conference year month date yfcc100m sota
alexnet.tv_in1k AlexNet neurips 2012 12 2012.91666666667 1.5 1.5
vgg16.tv_in1k VGG iclr 2015 5 2015.33333333333 2.3 2.3
inception_v4.tf_in1k Inseption aaai 2016 2 2016.08333333333 1.1 -200
resnet101.tv_in1k ResNet cvpr 2016 6 2016.41666666667 1.9 -200
resnet50.tv_in1k ResNet cvpr 2016 6 2016.41666666667 1.7 -200
densenet169.tv_in1k DensNet cvpr 2017 7 2017.5 2.4 2.4
nasnetalarge.tf_in1k NASNet cvpr 2018 6 2018.41666666667 1 -200
tf_efficientnet_b4.ns_jft_in1k EfficientNet-b4 pmlr 2019 6 2019.41666666667 2.6 2.6
swav SwAV neurips 2020 12 2020.91666666667 1.7 -200
vit_large_patch16_384.augreg_in21k_ft_in1k ViT-L-augreg tmlr 2021 6 2021.41666666667 5.3 5.3
vit_large_patch16_224.augreg_in21k ViT-L-augreg tmlr 2021 6 2021.41666666667 4.6 -200
vit_large_patch16_224.augreg_in21k_ft_in1k ViT-L-augreg tmlr 2021 6 2021.41666666667 3.6 -200
vit_base_patch16_224.augreg_in21k ViT-B-augreg tmlr 2021 6 2021.41666666667 3 -200
vit_base_patch16_224.augreg_in1k ViT-B-augreg tmlr 2021 6 2021.41666666667 1 -200
vit_large_patch14_clip_336.openai CLIP-L icml 2021 7 2021.5 9.4 9.4
vit_large_patch14_clip_224.laion2b CLIP-L icml 2021 7 2021.5 9.4 -200
vit_large_patch14_clip_224.openai CLIP-L icml 2021 7 2021.5 7 -200
vit_base_patch16_clip_224.openai CLIP-B icml 2021 7 2021.5 4.2 -200
RN50.openai CLIP-RN50 icml 2021 7 2021.5 3.2 -200
dino_vitb16 DINO-ViT-B iccv 2021 10 2021.75 3.7 -200
dino_resnet50 DINO-RN50 iccv 2021 10 2021.75 2.9 -200
moco_v3_resnet50 MOCO-v3 iccv 2021 10 2021.75 2.6 -200
moco_v3_vit MOCO-v3 iccv 2021 10 2021.75 1.9 -200
convnext_large_mlp.clip_laion2b_ft_soup_320 ConvNext cvpr 2022 6 2022.41666666667 9.6 9.6
convnext_base.clip_laion2b_augreg ConvNext cvpr 2022 6 2022.41666666667 7.9 -200
convnext_large.fb_in22k ConvNext cvpr 2022 6 2022.41666666667 6.6 -200
convnext_base.fb_in22k ConvNext cvpr 2022 6 2022.41666666667 6.4 -200
recall_512-vit_base_patch16_224_in21k Recall_k cvpr 2022 6 2022.41666666667 5 -200
cvnet_resnet101 CVNet cvpr 2022 6 2022.41666666667 3 -200
cvnet_resnet50 CVNet cvpr 2022 6 2022.41666666667 2.9 -200
convnext_large.fb_in1k ConvNext cvpr 2022 6 2022.41666666667 2.2 -200
convnext_base.fb_in1k ConvNext cvpr 2022 6 2022.41666666667 2 -200
deit3_large_patch16_224.fb_in1k DeiT-III eccv 2022 10 2022.75 1.5 -200
deit3_base_patch16_224.fb_in1k DeiT-III eccv 2022 10 2022.75 1.2 -200
eva02_large_patch14_clip_336.merged2b EVA-CLIP-L arxiv 2023 3 2023.16666666667 10.9 10.9
eva02_base_patch16_clip_224.merged2b EVA-CLIP-B arxiv 2023 3 2023.16666666667 5.9 -200
eva02_large_patch14_224.mim_m38m EVA-CLIP-L arxiv 2023 3 2023.16666666667 4.7 -200
eva02_base_patch14_224.mim_in22k EVA-CLIP-B arxiv 2023 3 2023.16666666667 2.1 -200
eva02_large_patch14_224.mim_in22k EVA-CLIP-L arxiv 2023 3 2023.16666666667 1.5 -200
dino_vit16_patch16_224_sop DINO-ViT cvpr 2023 6 2023.41666666667 3.3 -200
vit_large_patch16_siglip_384.webli SigLIP-L iccv 2023 10 2023.75 19.6 19.6
vit_base_patch16_siglip_512.webli SigLIP-B iccv 2023 10 2023.75 16.6 -200
vit_base_patch16_siglip_384.webli SigLIP-B iccv 2023 10 2023.75 15.6 -200
vit_large_patch16_siglip_256.webli SigLIP-L iccv 2023 10 2023.75 15.2 -200
unicom_vit_large_patch14_336 Unicom icle 2023 10 2023.75 13.9 -200
unicom_vit_large_patch14_224 Unicom icle 2023 10 2023.75 13.8 -200
vit_base_patch16_siglip_256.webli SigLIP-B iccv 2023 10 2023.75 11.5 -200
vit_base_patch16_siglip_224.webli SigLIP-B iccv 2023 10 2023.75 11.2 -200
unicom_vit_base_patch16_224 Unicom icle 2023 10 2023.75 11 -200
unicom_vit_base_patch16_sop Unicom icle 2023 10 2023.75 9.1 -200
uscrr_64-vit_base_patch16_clip_224.openai USCRR iccv 2023 10 2023.75 3.8 -200
superglobal_resnet50 SuperGlobal iccv 2023 10 2023.75 3.4 -200
superglobal_resnet101 SuperGlobal iccv 2023 10 2023.75 3.4 -200
unicom_vit_base_patch16_gldv2 Unicom icle 2023 10 2023.75 3 -200
dinov2_vitl14 DINO-v2 tmlr 2024 1 2024 15.3 -200
dinov2_vitb14 DINO-v2 tmlr 2024 1 2024 11.5 -200
dinov2_vitl14_reg DINO-v2 iclr 2024 5 2024.33333333333 12.7 -200
vit_large_patch14_clip_224.metaclip_2pt5b MetaClip iclr 2024 5 2024.33333333333 11.7 -200
dinov2_vitb14_reg DINO-v2 iclr 2024 5 2024.33333333333 9.4 -200
vit_base_patch16_clip_224.metaclip_2pt5b MetaClip iclr 2024 5 2024.33333333333 6.6 -200
unic_l UNIC eccv 2024 10 2024.75 8.9 -200
udon_64-vit_base_patch16_clip_224.openai UDON neurips 2024 12 2024.91666666667 5.9 -200
udon_64-vit_base_patch16_224.augreg_in21k_ft_in1k UDON neurips 2024 12 2024.91666666667 5.5 -200
vit_base_patch16_siglip_384.v2_webli SigLIP2-B arxiv 2025 10 2025.125 15 -200
vit_base_patch16_siglip_512.v2_webli SigLIP2-B arxiv 2025 10 2025.125 15.4 -200
vit_base_patch16_siglip_384.v2_webli SigLIP2-L arxiv 2025 10 2025.125 19.9 -200
vit_base_patch16_siglip_512.v2_webli SigLIP2-L arxiv 2025 10 2025.125 20.8 20.8


==> data/performance_year_proj.csv <==
model_full model_short conference year month date yfcc100m sota
alexnet.tv_in1k AlexNet neurips 2012 12 2012.91666666667 1.3 1.3
vgg16.tv_in1k VGG iclr 2015 5 2015.33333333333 1.6 1.6
inception_v4.tf_in1k Inseption aaai 2016 2 2016.08333333333 1 -200
resnet50.tv_in1k ResNet cvpr 2016 6 2016.41666666667 1.8 1.8
resnet101.tv_in1k ResNet cvpr 2016 6 2016.41666666667 1.8 -200
densenet169.tv_in1k DensNet cvpr 2017 7 2017.5 2 2
nasnetalarge.tf_in1k NASNet cvpr 2018 6 2018.41666666667 1 -200
tf_efficientnet_b4.ns_jft_in1k EfficientNet-b4 pmlr 2019 6 2019.41666666667 2.9 2.9
swav SwAV neurips 2020 12 2020.91666666667 2.1 -200
vit_large_patch16_384.augreg_in21k_ft_in1k ViT-L-augreg tmlr 2021 6 2021.41666666667 6.4 6.4
vit_large_patch16_224.augreg_in21k ViT-L-augreg tmlr 2021 6 2021.41666666667 5.3 -200
vit_large_patch16_224.augreg_in21k_ft_in1k ViT-L-augreg tmlr 2021 6 2021.41666666667 4.7 -200
vit_base_patch16_224.augreg_in21k ViT-B-augreg tmlr 2021 6 2021.41666666667 4.4 -200
vit_base_patch16_224.augreg_in1k ViT-B-augreg tmlr 2021 6 2021.41666666667 1.3 -200
vit_large_patch14_clip_336.openai CLIP-L icml 2021 7 2021.5 15.2 15.2
vit_large_patch14_clip_224.laion2b CLIP-L icml 2021 7 2021.5 13.7 -200
vit_large_patch14_clip_224.openai CLIP-L icml 2021 7 2021.5 11.9 -200
vit_base_patch16_clip_224.openai CLIP-B icml 2021 7 2021.5 7.9 -200
RN50.openai CLIP-RN50 icml 2021 7 2021.5 6 -200
dino_vitb16 DINO-ViT-B iccv 2021 10 2021.75 4.8 -200
dino_resnet50 DINO-RN50 iccv 2021 10 2021.75 2.9 -200
moco_v3_resnet50 MOCO-v3 iccv 2021 10 2021.75 2.6 -200
moco_v3_vit MOCO-v3 iccv 2021 10 2021.75 2.3 -200
convnext_large_mlp.clip_laion2b_ft_soup_320 ConvNext cvpr 2022 6 2022.41666666667 18.3 18.3
convnext_base.clip_laion2b_augreg ConvNext cvpr 2022 6 2022.41666666667 14 -200
convnext_base.fb_in22k ConvNext cvpr 2022 6 2022.41666666667 7.6 -200
convnext_large.fb_in22k ConvNext cvpr 2022 6 2022.41666666667 6.9 -200
recall_512-vit_base_patch16_224_in21k Recall_k cvpr 2022 6 2022.41666666667 5.3 -200
cvnet_resnet101 CVNet cvpr 2022 6 2022.41666666667 3.1 -200
convnext_large.fb_in1k ConvNext cvpr 2022 6 2022.41666666667 2.9 -200
convnext_base.fb_in1k ConvNext cvpr 2022 6 2022.41666666667 2.7 -200
cvnet_resnet50 CVNet cvpr 2022 6 2022.41666666667 2.6 -200
deit3_large_patch16_224.fb_in1k DeiT-III eccv 2022 10 2022.75 2.4 -200
deit3_base_patch16_224.fb_in1k DeiT-III eccv 2022 10 2022.75 1.8 -200
eva02_large_patch14_clip_336.merged2b EVA-CLIP-L arxiv 2023 3 2023.16666666667 16 -200
eva02_base_patch16_clip_224.merged2b EVA-CLIP-B arxiv 2023 3 2023.16666666667 8.7 -200
eva02_large_patch14_224.mim_m38m EVA-CLIP-L arxiv 2023 3 2023.16666666667 6.1 -200
eva02_base_patch14_224.mim_in22k EVA-CLIP-B arxiv 2023 3 2023.16666666667 3.2 -200
eva02_large_patch14_224.mim_in22k EVA-CLIP-L arxiv 2023 3 2023.16666666667 2.7 -200
dino_vit16_patch16_224_sop DINO-ViT cvpr 2023 6 2023.41666666667 3.6 -200
vit_large_patch16_siglip_384.webli SigLIP-L iccv 2023 10 2023.75 28.9 28.9
vit_base_patch16_siglip_512.webli SigLIP-B iccv 2023 10 2023.75 23 -200
vit_large_patch16_siglip_256.webli SigLIP-L iccv 2023 10 2023.75 21.8 -200
vit_base_patch16_siglip_384.webli SigLIP-B iccv 2023 10 2023.75 21.5 -200
vit_base_patch16_siglip_256.webli SigLIP-B iccv 2023 10 2023.75 16.7 -200
vit_base_patch16_siglip_224.webli SigLIP-B iccv 2023 10 2023.75 15.7 -200
unicom_vit_large_patch14_336 Unicom icle 2023 10 2023.75 14.6 -200
unicom_vit_large_patch14_224 Unicom icle 2023 10 2023.75 13.8 -200
unicom_vit_base_patch16_224 Unicom icle 2023 10 2023.75 11.1 -200
unicom_vit_base_patch16_sop Unicom icle 2023 10 2023.75 9.9 -200
uscrr_64-vit_base_patch16_clip_224.openai USCRR iccv 2023 10 2023.75 4.3 -200
unicom_vit_base_patch16_gldv2 Unicom icle 2023 10 2023.75 3.3 -200
superglobal_resnet101 SuperGlobal iccv 2023 10 2023.75 3.2 -200
superglobal_resnet50 SuperGlobal iccv 2023 10 2023.75 2.8 -200
dinov2_vitl14 DINO-v2 tmlr 2024 1 2024 15.3 -200
dinov2_vitb14 DINO-v2 tmlr 2024 1 2024 12.1 -200
vit_large_patch14_clip_224.metaclip_2pt5b MetaClip iclr 2024 5 2024.33333333333 16.9 -200
dinov2_vitl14_reg DINO-v2 iclr 2024 5 2024.33333333333 13.6 -200
dinov2_vitb14_reg DINO-v2 iclr 2024 5 2024.33333333333 10.7 -200
vit_base_patch16_clip_224.metaclip_2pt5b MetaClip iclr 2024 5 2024.33333333333 9.4 -200
unic_l UNIC eccv 2024 10 2024.75 11.7 -200
udon_64-vit_base_patch16_clip_224.openai UDON neurips 2024 12 2024.91666666667 6.7 -200
udon_64-vit_base_patch16_224.augreg_in21k_ft_in1k UDON neurips 2024 12 2024.91666666667 5.3 -200
vit_base_patch16_siglip_384.v2_webli SigLIP2-B arxiv 2025 10 2025.125 22.6 -200
vit_base_patch16_siglip_512.v2_webli SigLIP2-B arxiv 2025 10 2025.125 23.5 -200
vit_base_patch16_siglip_384.v2_webli SigLIP2-L arxiv 2025 10 2025.125 30.3 -200
vit_base_patch16_siglip_512.v2_webli SigLIP2-L arxiv 2025 10 2025.125 31.3 31.3


==> data/performance_year_text.csv <==
model_full model_short conference year month date yfcc100m sota
vit_large_patch14_clip_224.laion2b CLIP-L icml 2021 7 2021.5 7.0 7.0
vit_large_patch14_clip_336.openai CLIP-L icml 2021 7 2021.5 5.8 -200
vit_large_patch14_clip_224.openai CLIP-L icml 2021 7 2021.5 4.6 -200
vit_base_patch16_clip_224.openai CLIP-B icml 2021 7 2021.5 1.6 -200
RN50.openai CLIP-RN50 icml 2021 7 2021.5 1.5 -200
convnext_large_mlp.clip_laion2b_ft_soup_320 ConvNext cvpr 2022 6 2022.41666666667 8.1 8.1
convnext_base.clip_laion2b_augreg ConvNext cvpr 2022 6 2022.41666666667 4.6 -200
eva02_large_patch14_clip_336.merged2b EVA-CLIP-L arxiv 2023 3 2023.16666666667 7.2 -200
eva02_base_patch16_clip_224.merged2b EVA-CLIP-B arxiv 2023 3 2023.16666666667 2.5 -200
vit_large_patch16_siglip_384.webli SigLIP-L iccv 2023 10 2023.75 18.1 18.1
vit_large_patch16_siglip_256.webli SigLIP-L iccv 2023 10 2023.75 12.8 -200
vit_base_patch16_siglip_384.webli SigLIP-B iccv 2023 10 2023.75 11.0 -200
vit_base_patch16_siglip_512.webli SigLIP-B iccv 2023 10 2023.75 11.1 -200
vit_base_patch16_siglip_256.webli SigLIP-B iccv 2023 10 2023.75 7.5 -200
vit_base_patch16_siglip_224.webli SigLIP-B iccv 2023 10 2023.75 7.1 -200
vit_large_patch14_clip_224.metaclip_2pt5b MetaClip iclr 2024 5 2024.33333333333 9.2 -200
vit_base_patch16_clip_224.metaclip_2pt5b MetaClip iclr 2024 5 2024.33333333333 4.9 -200
vit_base_patch16_siglip_384.webli SigLIP2-B arxiv 2025 10 2025.125 11.1 -200
vit_base_patch16_siglip_512.webli SigLIP2-B arxiv 2025 10 2025.125 10.4 -200
vit_large_patch16_siglip_384.webli SigLIP2-L arxiv 2025 10 2025.125 18.6 -200
vit_large_patch16_siglip_512.webli SigLIP2-L arxiv 2025 10 2025.125 19.8 19.8


==> data/taxonomy.csv <==
fid,fcolor,fradius,astart,aend,flabel,fcount
N1,calendarRed,1.3,0.0,60.48,art (168),168
N1S1,calendarRed!60,2.7,0.0,21.24,sculpture (59),59
N1S1C1,calendarRed!30,4.1,0.0,10.44,ceramics-clay (29),29
N1S1C3,calendarRed!30,4.1,10.44,11.88,,
N1S2,calendarRed!60,2.7,21.24,42.12,painting (58),58
N1S3,calendarRed!60,2.7,42.12,50.04,paper model (22),22
N1S4,calendarRed!60,2.7,50.04,54.0,digital (11),11
N1S5,calendarRed!60,2.7,54.0,57.6,craft (10),10
N1S6,calendarRed!60,2.7,57.6,60.48,textile (8),8
N2,calendarPinkRed,1.3,60.48,111.96,fashion (143),143
N2S1,calendarPinkRed!60,2.7,60.48,77.04,accessory (46),46
N2S1C1,calendarPinkRed!30,4.1,60.48,67.68,bag (20),20
N2S1C2,calendarPinkRed!30,4.1,67.68,72.0,pin (12),12
N2S1C3,calendarPinkRed!30,4.1,72.0,74.16,keychain (6),6
N2S1C5,calendarPinkRed!30,4.1,74.16,75.6,,
N2S2,calendarPinkRed!60,2.7,77.04,90.72,outwear (38),38
N2S2C1,calendarPinkRed!30,4.1,77.04,90.0,topwear (36),36
N2S3,calendarPinkRed!60,2.7,90.72,102.96,jewelry (34),34
N2S4,calendarPinkRed!60,2.7,102.96,108.0,footwear (14),14
N2S4C1,calendarPinkRed!30,4.1,102.96,106.56,shoe (10),10
N2S4C2,calendarPinkRed!30,4.1,106.56,108.0,,
N2S5,calendarPinkRed!60,2.7,108.0,111.24,tattoo (9),9
N2S2,calendarPinkRed!10,2.7,0.0,0.0,,
N3,calendarOrange,1.3,111.96,147.6,household (99),99
N3S1,calendarOrange!60,2.7,111.96,120.96,tableware (25),25
N3S1C1,calendarOrange!30,4.1,111.96,116.28,cup (12),12
N3S1C3,calendarOrange!30,4.1,116.28,117.72,,
N3S1C4,calendarOrange!30,4.1,117.72,119.16,,
N3S2,calendarOrange!60,2.7,120.96,127.8,decor (19),19
N3S3,calendarOrange!60,2.7,127.8,134.28,container (18),18
N3S3C1,calendarOrange!30,4.1,127.8,131.04,vase (9),9
N3S3C2,calendarOrange!30,4.1,131.04,133.56,box (7),7
N3S4,calendarOrange!60,2.7,134.28,139.32,accessory (14),14
N3S4C1,calendarOrange!30,4.1,134.28,136.8,coaster (7),7
N3S4C2,calendarOrange!30,4.1,136.8,139.32,magnet (7),7
N3S5,calendarOrange!60,2.7,139.32,144.0,light (13),13
N3S7,calendarOrange!60,2.7,144.0,145.8,,
N3S2,calendarOrange!10,2.7,0.0,0.0,,
N4,calendarYellow,1.3,147.6,205.92,landmark (162),162
N4S1,calendarYellow!60,2.7,147.6,187.2,public art (110),110
N4S1C1,calendarYellow!30,4.1,147.6,174.6,mural (75),75
N4S1C2,calendarYellow!30,4.1,174.6,183.6,statue (25),25
N4S1C3,calendarYellow!30,4.1,183.6,186.12,installation (7),7
N4S2,calendarYellow!60,2.7,187.2,198.72,architecture (32),32
N4S2C1,calendarYellow!30,4.1,187.2,197.64,building (29),29
N4S3,calendarYellow!60,2.7,198.72,205.92,sign (20),20
N5,calendarLightMint,1.3,205.92,239.4,media (93),93
N5S1,calendarLightMint!60,2.7,205.92,223.2,book (48),48
N5S2,calendarLightMint!60,2.7,223.2,231.12,sticker (22),22
N5S3,calendarLightMint!60,2.7,231.12,235.44,stamp (12),12
N5S4,calendarLightMint!60,2.7,235.44,237.96,recording (7),7
N5S2,calendarLightMint!10,2.7,0.0,0.0,,
N6,calendarGreen,1.3,239.4,269.28,product (83),83
N6S1,calendarGreen!60,2.7,239.4,250.56,drink (31),31
N6S1C1,calendarGreen!30,4.1,239.4,244.08,beer (13),13
N6S1C3,calendarGreen!30,4.1,244.08,246.6,tea (7),7
N6S1C4,calendarGreen!30,4.1,246.6,248.04,,
N6S2,calendarGreen!60,2.7,250.56,258.12,food (21),21
N6S2C2,calendarGreen!30,4.1,250.56,252.72,bar (6),6
N6S2C3,calendarGreen!30,4.1,252.72,254.88,cake (6),6
N6S3,calendarGreen!60,2.7,258.12,261.72,hygiene (10),10
N6S4,calendarGreen!60,2.7,261.72,265.32,writing tool (10),10
N6S5,calendarGreen!60,2.7,265.32,268.2,perfume (8),8
N6S2,calendarGreen!10,2.7,0.0,0.0,,
N7,calendarBlue,1.3,269.28,304.2,technology (97),97
N7S1,calendarBlue!60,2.7,269.28,280.08,automation (30),30
N7S1C1,calendarBlue!30,4.1,269.28,277.2,robotics (22),22
N7S1C2,calendarBlue!30,4.1,277.2,279.36,car (6),6
N7S2,calendarBlue!60,2.7,280.08,287.64,appliances (21),21
N7S3,calendarBlue!60,2.7,287.64,294.12,multimedia (18),18
N7S3C1,calendarBlue!30,4.1,287.64,292.68,audio (14),14
N7S3C2,calendarBlue!30,4.1,292.68,294.12,,
N7S4,calendarBlue!60,2.7,294.12,297.72,peripheral (10),10
N7S4C2,calendarBlue!30,4.1,294.12,295.2,,
N7S5,calendarBlue!60,2.7,297.72,300.6,gaming (8),8
N7S6,calendarBlue!60,2.7,300.6,303.12,gadget (7),7
1N7S2,calendarBlue!10,2.7,0.0,0.0,,
N8,calendarDarkBlue,1.3,304.2,360.0,toy (155),155
N8S1,calendarDarkBlue!60,2.7,304.2,317.88,action figure (38),38
N8S1C1,calendarDarkBlue!30,4.1,304.2,309.6,lego (15),15
N8S1C3,calendarDarkBlue!30,4.1,309.6,312.12,funko pop (7),7
N8S1C4,calendarDarkBlue!30,4.1,312.12,313.56,,
N8S1C5,calendarDarkBlue!30,4.1,313.56,315.0,,
N8S2,calendarDarkBlue!60,2.7,317.88,330.84,stuffed (36),36
N8S2C1,calendarDarkBlue!30,4.1,317.88,327.24,plushie (26),26
N8S2C2,calendarDarkBlue!30,4.1,327.24,330.84,felting (10),10
N8S3,calendarDarkBlue!60,2.7,330.84,341.28,trading (29),29
N8S3C1,calendarDarkBlue!30,4.1,330.84,338.76,card (22),22
N8S3C2,calendarDarkBlue!30,4.1,338.76,341.28,coin (7),7
N8S4,calendarDarkBlue!60,2.7,341.28,346.68,playset (15),15
N8S6,calendarDarkBlue!60,2.7,346.68,350.28,boardgame (10),10
N8S7,calendarDarkBlue!60,2.7,350.28,353.16,vehicle (8),8
N8S8,calendarDarkBlue!60,2.7,353.16,355.32,sport (6),6
N8S2,calendarDarkBlue!10,2.7,0.0,0.0,,

